Galaxy Mass, Metallicity, Radius and Star Formation Rates

Working with 108,786 Sloan Digital Sky Survey low redshift galaxies we have examined the relation between galaxy mass, metallicity, radius, and star formation rates primarily in the central portions of galaxies. We subdivided the redshift range covered in our sample, 0.07<z<0.3, into three narrower redshift bins, and three sets of radial size. We show that for 72% of the galaxies the observed gas metallicities, Zx, are consistent with (i) a quantitative physical relation for star formation through episodic infall of gas of metallicity Zi = 0.125x10^-3 +/- 1.25x10^-3; (ii) thorough mixing of infalling and native gas before onset of star formation; (iii) a star formation rate (SFR) proportional to the 3/2 power of the infalling mass rate, Mi; and (iv) intermittent quiescent phases devoid of star formation during which the native gas in a galaxy exhibits a characteristic elevated gas metallicity, Z0, dependent on galaxy mass, M*, and a characteristic ratio of stellar mass to native mass of gas, Mg. Most if not all our star-forming galaxies with M* < 2.0x10^10 Msun, and many with M* > 2.0x10^10 Msun and large radii appear fed by infall. Smaller massive galaxies with high Zx and high star formation rates show more complex behavior. A mean-field-theory toy model for the physics of infall accounts for the (SFR) \propto Mi^(3/2) relation and permits us to estimate the mean densities and velocities of clumps of baryonic matter traversing the dark matter halos in which the SDSS galaxies may be embedded.

==> supplementtable_fullz_allr.txt <==
These tables are arranged like Table 1 from Mannucci et al 2010 with the same mass and SFR bins.  The mass increases left to right and SFR increases top to bottom.
mass bins (in units of 10^10 Msolar): 
   0.126   0.178   0.251   0.355   0.501   0.708   1.00   1.41   2.00   2.82   3.98   5.62   7.94   11.2   15.8   22.4
SFR bins (in units of Msolar/year): 
   0.035   0.050   0.071   0.10   0.14   0.20   0.28   0.40   0.56   0.79   1.12   1.58   2.24   3.16   4.47   6.31
 
total count across ALL SFR and Masses:       121789
total count in table (limited SFR and Mass range):       106613.
 
sample size
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035         2         1         2        16        27        28        23        13         7         4         0         0         0         0         1         0
     0.050         3         4        16        35        97       107        89        52        42        14         6         1         0         0         0         0
     0.071         5         7        24        89       200       269       267       196       129        69        29        12         3         1         1         0
      0.10        11        10        47       157       341       534       556       462       310       189        89        36        12         5         1         0
      0.14         9        20        68       195       480       763       826       861       726       431       210        80        33         7         3         1
      0.20        19        34        97       282       581       995      1207      1285      1106       801       443       229        80        23         9         1
      0.28        12        42       123       277       597       999      1494      1583      1598      1237       813       433       164        59        14         4
      0.40        29        59       146       291       597      1008      1426      1820      1886      1768      1301       716       303       105        35         8
      0.56        28        84       132       280       524       874      1342      1776      2121      2082      1647      1085       559       198        59        19
      0.79        17        69       123       273       467       708      1051      1647      2038      2239      2018      1450       794       320        84        31
      1.12        24        48        82       193       316       510       859      1341      1733      2109      1939      1641       999       470       136        34
      1.58        12        24        59       128       252       384       620       933      1387      1631      1818      1548      1006       497       176        39
      2.24        13        21        46        94       151       285       401       578       883      1113      1416      1344       950       526       208        53
      3.16        10        18        16        50        93       224       283       397       518       782       914       987       782       429       200        52
      4.47        10        14        23        31        74       123       204       250       334       473       581       659       538       311       153        46
      6.31        15        13        28        22        45        66       105       160       212       255       361       361       342       233       109        35
 
source density (sample size/redshift shell volume [Gpc^-3])
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       0.3       0.1       0.3       2.1       3.5       3.6       3.0       1.7       0.9       0.5       0.0       0.0       0.0       0.0       0.1       0.0
     0.050       0.4       0.5       2.1       4.5      12.5      13.8      11.4       6.7       5.4       1.8       0.8       0.1       0.0       0.0       0.0       0.0
     0.071       0.6       0.9       3.1      11.4      25.7      34.6      34.3      25.2      16.6       8.9       3.7       1.5       0.4       0.1       0.1       0.0
      0.10       1.4       1.3       6.0      20.2      43.8      68.6      71.5      59.4      39.8      24.3      11.4       4.6       1.5       0.6       0.1       0.0
      0.14       1.2       2.6       8.7      25.1      61.7      98.1     106.1     110.6      93.3      55.4      27.0      10.3       4.2       0.9       0.4       0.1
      0.20       2.4       4.4      12.5      36.2      74.7     127.9     155.1     165.1     142.1     102.9      56.9      29.4      10.3       3.0       1.2       0.1
      0.28       1.5       5.4      15.8      35.6      76.7     128.4     192.0     203.4     205.4     159.0     104.5      55.6      21.1       7.6       1.8       0.5
      0.40       3.7       7.6      18.8      37.4      76.7     129.5     183.3     233.9     242.4     227.2     167.2      92.0      38.9      13.5       4.5       1.0
      0.56       3.6      10.8      17.0      36.0      67.3     112.3     172.5     228.2     272.6     267.6     211.7     139.4      71.8      25.4       7.6       2.4
      0.79       2.2       8.9      15.8      35.1      60.0      91.0     135.1     211.7     261.9     287.7     259.3     186.3     102.0      41.1      10.8       4.0
      1.12       3.1       6.2      10.5      24.8      40.6      65.5     110.4     172.3     222.7     271.0     249.2     210.9     128.4      60.4      17.5       4.4
      1.58       1.5       3.1       7.6      16.4      32.4      49.3      79.7     119.9     178.2     209.6     233.6     198.9     129.3      63.9      22.6       5.0
      2.24       1.7       2.7       5.9      12.1      19.4      36.6      51.5      74.3     113.5     143.0     182.0     172.7     122.1      67.6      26.7       6.8
      3.16       1.3       2.3       2.1       6.4      12.0      28.8      36.4      51.0      66.6     100.5     117.5     126.8     100.5      55.1      25.7       6.7
      4.47       1.3       1.8       3.0       4.0       9.5      15.8      26.2      32.1      42.9      60.8      74.7      84.7      69.1      40.0      19.7       5.9
      6.31       1.9       1.7       3.6       2.8       5.8       8.5      13.5      20.6      27.2      32.8      46.4      46.4      44.0      29.9      14.0       4.5
 
median radius
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
    0.0350      4.56      3.26      2.92      4.94      4.74      4.58      4.76      4.59      5.57      5.65                                              6.73          
    0.0500      3.15      3.37      4.24      4.82      4.77      4.65      5.02      4.79      5.16      5.65      4.91      5.77                                        
    0.0710      2.73      2.85      4.09      4.44      4.59      4.63      4.57      4.77      5.22      5.20      5.70      6.58      5.31      5.71      3.93          
     0.100      2.28      3.55      3.84      4.11      4.30      4.52      4.59      4.59      4.64      5.14      5.59      6.24      5.47      5.90     0.986          
     0.140      1.80      2.23      3.61      3.78      4.02      4.17      4.42      4.43      4.65      4.95      5.39      5.18      6.51      5.78      6.21      8.98
     0.200      1.81      2.14      3.17      3.48      3.77      4.03      4.20      4.24      4.51      4.83      5.17      5.18      5.63      6.65      6.59      8.58
     0.280      2.11      2.01      2.76      3.20      3.42      3.79      3.95      4.09      4.41      4.71      5.12      5.30      5.92      6.16      6.51      5.89
     0.400      1.56      1.96      2.35      2.86      3.10      3.44      3.79      4.06      4.35      4.71      5.13      5.46      5.71      6.24      6.76      8.36
     0.560      1.65      1.74      2.20      2.57      2.96      3.16      3.51      3.90      4.18      4.57      5.06      5.46      5.78      6.19      6.95      7.31
     0.790      1.76      1.93      1.99      2.33      2.75      2.99      3.25      3.70      4.18      4.50      4.95      5.42      5.75      6.15      6.48      8.28
      1.12      1.72      1.79      2.16      2.34      2.54      2.89      3.16      3.60      3.99      4.38      4.86      5.37      5.60      6.23      6.63      8.48
      1.58      1.93      1.90      2.28      2.46      2.60      2.78      3.11      3.49      3.86      4.30      4.75      5.21      5.63      6.21      7.05      7.93
      2.24      1.74      2.38      2.35      2.40      2.59      2.92      3.07      3.28      3.72      4.16      4.63      5.18      5.48      6.20      6.87      7.46
      3.16      1.96      2.16      2.27      2.59      2.61      2.91      3.10      3.40      3.68      4.02      4.58      5.00      5.58      6.26      6.64      8.13
      4.47      2.92      2.06      2.76      2.60      2.82      2.99      3.19      3.44      3.89      4.03      4.44      4.84      5.34      6.03      6.60      7.39
      6.31      2.52      1.98      2.37      2.86      2.91      3.08      3.30      3.51      3.71      3.98      4.26      4.77      5.43      6.03      6.67      7.28
 
median metallicity [in units of (O/H)/(10^-3)]
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035      0.66      0.65      0.72      0.95      0.98      1.14      1.23      1.41      1.45      1.41       NaN       NaN       NaN       NaN      1.06       NaN
     0.050      0.63      0.74      0.80      0.86      0.97      1.08      1.19      1.29      1.35      1.29      1.42      1.48       NaN       NaN       NaN       NaN
     0.071      0.61      0.67      0.72      0.82      0.96      1.05      1.18      1.23      1.30      1.33      1.39      1.55      1.25      1.73      1.23       NaN
      0.10      0.53      0.62      0.72      0.82      0.94      1.03      1.13      1.22      1.26      1.30      1.36      1.42      1.36      0.88      0.81       NaN
      0.14      0.70      0.74      0.70      0.80      0.91      1.01      1.10      1.19      1.25      1.31      1.30      1.34      1.31      1.56      0.89      0.91
      0.20      0.57      0.62      0.68      0.77      0.89      1.01      1.10      1.17      1.23      1.27      1.31      1.34      1.35      1.42      1.12      1.49
      0.28      0.57      0.71      0.71      0.78      0.88      0.99      1.09      1.17      1.21      1.26      1.29      1.33      1.34      1.31      1.17      0.77
      0.40      0.50      0.57      0.69      0.73      0.86      0.98      1.07      1.16      1.21      1.24      1.29      1.31      1.33      1.34      1.46      1.42
      0.56      0.47      0.53      0.60      0.74      0.85      0.98      1.08      1.16      1.20      1.25      1.27      1.30      1.31      1.32      1.36      1.15
      0.79      0.43      0.46      0.61      0.71      0.81      0.93      1.06      1.14      1.20      1.25      1.27      1.29      1.32      1.33      1.37      1.29
      1.12      0.39      0.47      0.52      0.64      0.77      0.91      1.03      1.12      1.21      1.24      1.27      1.28      1.31      1.31      1.32      1.30
      1.58      0.34      0.43      0.48      0.60      0.73      0.83      0.97      1.11      1.19      1.24      1.27      1.28      1.30      1.30      1.32      1.30
      2.24      0.31      0.33      0.42      0.52      0.64      0.78      0.92      1.05      1.15      1.23      1.26      1.28      1.30      1.31      1.32      1.37
      3.16      0.20      0.38      0.43      0.46      0.55      0.69      0.85      0.99      1.11      1.20      1.25      1.29      1.30      1.31      1.33      1.35
      4.47      0.30      0.32      0.37      0.44      0.53      0.62      0.79      0.90      1.04      1.17      1.24      1.28      1.29      1.30      1.30      1.28
      6.31      0.19      0.24      0.34      0.43      0.49      0.60      0.74      0.85      0.96      1.11      1.21      1.28      1.29      1.31      1.30      1.28
 
metallicity standard deviation [SD(medianmetallicity)/(10^-3)]
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035      0.04       NaN      0.01      0.10      0.20      0.14      0.12      0.19      0.26      0.37       NaN       NaN       NaN       NaN       NaN       NaN
     0.050      0.14      0.07      0.16      0.11      0.13      0.15      0.19      0.20      0.28      0.29      0.30       NaN       NaN       NaN       NaN       NaN
     0.071      0.20      0.17      0.17      0.14      0.13      0.15      0.17      0.20      0.22      0.23      0.24      0.42      0.29       NaN       NaN       NaN
      0.10      0.11      0.10      0.13      0.12      0.12      0.14      0.16      0.17      0.20      0.21      0.27      0.31      0.73      0.82       NaN       NaN
      0.14      0.32      0.17      0.15      0.12      0.13      0.14      0.15      0.18      0.19      0.22      0.23      0.30      0.31      0.43      0.33       NaN
      0.20      0.22      0.20      0.15      0.13      0.14      0.14      0.15      0.18      0.19      0.21      0.25      0.32      0.40      0.43      0.64       NaN
      0.28      0.20      0.19      0.14      0.15      0.14      0.15      0.15      0.17      0.18      0.19      0.22      0.25      0.34      0.44      0.57      0.22
      0.40      0.25      0.12      0.16      0.16      0.16      0.15      0.16      0.17      0.17      0.18      0.20      0.23      0.28      0.36      0.51      0.65
      0.56      0.16      0.12      0.16      0.17      0.16      0.17      0.17      0.17      0.18      0.18      0.19      0.23      0.21      0.33      0.35      0.42
      0.79      0.26      0.16      0.18      0.16      0.17      0.18      0.17      0.17      0.17      0.19      0.19      0.21      0.23      0.29      0.39      0.35
      1.12      0.28      0.18      0.17      0.16      0.15      0.18      0.19      0.18      0.18      0.18      0.18      0.20      0.21      0.25      0.26      0.38
      1.58      0.06      0.16      0.15      0.15      0.19      0.18      0.18      0.18      0.18      0.17      0.19      0.21      0.20      0.23      0.28      0.35
      2.24      0.33      0.13      0.10      0.19      0.17      0.16      0.17      0.18      0.18      0.17      0.18      0.18      0.18      0.22      0.24      0.29
      3.16      0.12      0.17      0.16      0.13      0.15      0.15      0.17      0.17      0.17      0.17      0.17      0.17      0.17      0.20      0.24      0.25
      4.47      0.07      0.08      0.13      0.19      0.14      0.16      0.16      0.16      0.19      0.18      0.15      0.15      0.17      0.19      0.20      0.30
      6.31      0.09      0.12      0.20      0.09      0.14      0.16      0.18      0.17      0.17      0.17      0.16      0.16      0.18      0.19      0.21      0.20


==> supplementtable_fullz_larger.txt <==
These tables are arranged like Table 1 from Mannucci et al 2010 with the same mass and SFR bins.  The mass increases left to right and SFR increases top to bottom.
mass bins (in units of 10^10 Msolar): 
   0.126   0.178   0.251   0.355   0.501   0.708   1.00   1.41   2.00   2.82   3.98   5.62   7.94   11.2   15.8   22.4
SFR bins (in units of Msolar/year): 
   0.035   0.050   0.071   0.10   0.14   0.20   0.28   0.40   0.56   0.79   1.12   1.58   2.24   3.16   4.47   6.31
 
total count across ALL SFR and Masses:        40606
total count in table (limited SFR and Mass range):       36451.0
 
sample size
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035         0         0         0         7        11         9         9         6         5         4         0         0         0         0         1         0
     0.050         0         0         5        14        38        43        49        23        24         9         2         1         0         0         0         0
     0.071         0         0         5        28        69       106       102        86        73        41        20        11         2         1         0         0
      0.10         0         0         3        25        94       161       206       183       126       107        58        31         8         4         0         0
      0.14         1         1         1        26        64       163       235       269       285       214       131        52        24         4         2         1
      0.20         0         3         1        19        61       177       289       357       391       367       249       134        56        18         8         1
      0.28         0         0         4         6        43       110       267       368       527       540       450       265       122        42        11         3
      0.40         0         0         0         3        23        95       206       404       585       739       722       463       212        86        30         8
      0.56         1         0         2         0        16        37       133       323       599       793       887       699       400       162        52        18
      0.79         1         0         1         4         1        29        74       246       547       806      1005       921       572       259        78        29
      1.12         0         1         2         1         1        12        54       167       360       702       911       998       692       382       123        33
      1.58         0         0         0         0         1         9        30        93       260       512       789       898       679       394       163        38
      2.24         0         0         0         0         1         5         8        49       123       291       572       768       622       432       186        51
      3.16         0         0         0         0         0         3         6        33        80       174       341       513       518       351       185        51
      4.47         0         0         0         1         1         1         5        26        49       106       197       316       342       255       130        43
      6.31         0         0         0         0         1         1         3        10        15        54       105       162       209       181        96        31
 
source density (sample size/redshift shell volume [Gpc^-3])
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       0.0       0.0       0.0       0.9       1.4       1.2       1.2       0.8       0.6       0.5       0.0       0.0       0.0       0.0       0.1       0.0
     0.050       0.0       0.0       0.6       1.8       4.9       5.5       6.3       3.0       3.1       1.2       0.3       0.1       0.0       0.0       0.0       0.0
     0.071       0.0       0.0       0.6       3.6       8.9      13.6      13.1      11.1       9.4       5.3       2.6       1.4       0.3       0.1       0.0       0.0
      0.10       0.0       0.0       0.4       3.2      12.1      20.7      26.5      23.5      16.2      13.8       7.5       4.0       1.0       0.5       0.0       0.0
      0.14       0.1       0.1       0.1       3.3       8.2      20.9      30.2      34.6      36.6      27.5      16.8       6.7       3.1       0.5       0.3       0.1
      0.20       0.0       0.4       0.1       2.4       7.8      22.7      37.1      45.9      50.2      47.2      32.0      17.2       7.2       2.3       1.0       0.1
      0.28       0.0       0.0       0.5       0.8       5.5      14.1      34.3      47.3      67.7      69.4      57.8      34.1      15.7       5.4       1.4       0.4
      0.40       0.0       0.0       0.0       0.4       3.0      12.2      26.5      51.9      75.2      95.0      92.8      59.5      27.2      11.1       3.9       1.0
      0.56       0.1       0.0       0.3       0.0       2.1       4.8      17.1      41.5      77.0     101.9     114.0      89.8      51.4      20.8       6.7       2.3
      0.79       0.1       0.0       0.1       0.5       0.1       3.7       9.5      31.6      70.3     103.6     129.2     118.4      73.5      33.3      10.0       3.7
      1.12       0.0       0.1       0.3       0.1       0.1       1.5       6.9      21.5      46.3      90.2     117.1     128.3      88.9      49.1      15.8       4.2
      1.58       0.0       0.0       0.0       0.0       0.1       1.2       3.9      12.0      33.4      65.8     101.4     115.4      87.3      50.6      20.9       4.9
      2.24       0.0       0.0       0.0       0.0       0.1       0.6       1.0       6.3      15.8      37.4      73.5      98.7      79.9      55.5      23.9       6.6
      3.16       0.0       0.0       0.0       0.0       0.0       0.4       0.8       4.2      10.3      22.4      43.8      65.9      66.6      45.1      23.8       6.6
      4.47       0.0       0.0       0.0       0.1       0.1       0.1       0.6       3.3       6.3      13.6      25.3      40.6      44.0      32.8      16.7       5.5
      6.31       0.0       0.0       0.0       0.0       0.1       0.1       0.4       1.3       1.9       6.9      13.5      20.8      26.9      23.3      12.3       4.0
 
median radius
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
    0.0350                                    5.53      5.60      5.46      5.29      6.18      6.56      5.65                                              6.73          
    0.0500                          5.48      5.84      5.64      5.66      5.59      5.64      5.95      5.84      5.95      5.77                                        
    0.0710                          5.31      5.38      5.30      5.46      5.78      5.47      5.76      5.68      6.48      6.58      9.54      5.71                    
     0.100                          5.39      5.40      5.50      5.52      5.54      5.58      5.83      5.99      6.02      6.37      6.32      7.50                    
     0.140      6.34      5.17      5.38      5.29      5.38      5.51      5.48      5.52      5.56      5.85      5.92      5.86      6.73      6.57      10.4      8.98
     0.200                7.10      5.62      5.20      5.51      5.39      5.51      5.54      5.65      5.75      6.01      6.08      6.34      6.94      7.36      8.58
     0.280                          6.10      5.36      5.26      5.42      5.45      5.51      5.73      5.84      5.90      6.15      6.57      6.75      6.75      5.89
     0.400                                    5.58      5.20      5.32      5.50      5.49      5.63      5.81      5.92      6.23      6.29      6.56      7.34      8.36
     0.560      8.14                6.03                5.40      5.30      5.46      5.54      5.59      5.80      5.89      6.05      6.34      6.42      7.11      7.38
     0.790      5.90                5.24      5.85      5.16      5.55      5.49      5.55      5.55      5.69      5.89      6.10      6.29      6.61      6.57      8.62
      1.12                5.48      9.84      28.0      4.98      5.21      5.31      5.56      5.52      5.70      5.81      6.06      6.25      6.59      6.82      8.48
      1.58                                              5.58      5.24      5.23      5.49      5.53      5.58      5.81      6.01      6.28      6.59      7.20      8.05
      2.24                                              5.31      5.23      5.38      5.47      5.49      5.60      5.86      5.91      6.22      6.65      7.10      7.53
      3.16                                                        5.61      5.77      5.22      5.48      5.61      5.81      5.99      6.15      6.64      6.82      8.13
      4.47                                    5.23      5.03      5.01      5.07      5.34      5.28      5.48      5.64      5.98      5.99      6.42      6.96      7.45
      6.31                                              5.32      5.18      5.06      5.39      5.20      5.47      5.58      5.86      6.03      6.54      6.99      7.38
 
median metallicity [in units of (O/H)/(10^-3)]
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       NaN       NaN       NaN      0.93      0.91      1.11      1.21      1.41      1.35      1.41       NaN       NaN       NaN       NaN      1.06       NaN
     0.050       NaN       NaN      0.76      0.86      0.96      1.04      1.16      1.29      1.35      1.36      1.81      1.48       NaN       NaN       NaN       NaN
     0.071       NaN       NaN      0.66      0.82      0.91      1.01      1.13      1.21      1.28      1.34      1.39      1.55      1.25      1.73       NaN       NaN
      0.10       NaN       NaN      0.66      0.80      0.91      0.99      1.08      1.19      1.26      1.29      1.38      1.41      1.36      0.88       NaN       NaN
      0.14      0.60      0.53      0.81      0.80      0.87      0.96      1.06      1.16      1.22      1.29      1.30      1.34      1.35      1.69      0.89      0.91
      0.20       NaN      0.88      0.54      0.66      0.86      0.95      1.04      1.12      1.20      1.26      1.30      1.34      1.34      1.36      1.12      1.49
      0.28       NaN       NaN      0.86      0.70      0.81      0.93      1.03      1.11      1.18      1.25      1.28      1.31      1.34      1.32      0.53      0.51
      0.40       NaN       NaN       NaN      0.64      0.79      0.88      1.00      1.10      1.16      1.21      1.27      1.29      1.32      1.33      1.46      1.42
      0.56      0.87       NaN      0.76       NaN      0.74      0.85      0.98      1.08      1.15      1.21      1.26      1.29      1.31      1.31      1.36      1.15
      0.79      0.74       NaN      1.31      0.75      0.71      0.78      0.96      1.06      1.14      1.20      1.24      1.27      1.31      1.33      1.37      1.31
      1.12       NaN      0.70      1.18      1.15      0.69      0.74      0.90      1.01      1.12      1.19      1.24      1.28      1.30      1.30      1.33      1.28
      1.58       NaN       NaN       NaN       NaN      1.06      0.75      0.89      0.98      1.10      1.18      1.22      1.27      1.29      1.30      1.33      1.31
      2.24       NaN       NaN       NaN       NaN      0.77      0.77      0.95      0.95      1.08      1.16      1.21      1.26      1.30      1.31      1.32      1.37
      3.16       NaN       NaN       NaN       NaN       NaN      0.48      0.78      0.95      1.02      1.15      1.19      1.25      1.29      1.30      1.33      1.29
      4.47       NaN       NaN       NaN      0.60      0.72      0.50      0.88      0.85      0.98      1.05      1.20      1.25      1.28      1.29      1.30      1.27
      6.31       NaN       NaN       NaN       NaN      0.39      0.65      0.65      0.77      0.94      1.03      1.17      1.22      1.26      1.28      1.30      1.28
 
metallicity standard deviation [SD(medianmetallicity)/(10^-3)]
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       NaN       NaN       NaN      0.12      0.15      0.06      0.11      0.20      0.30      0.37       NaN       NaN       NaN       NaN       NaN       NaN
     0.050       NaN       NaN      0.15      0.12      0.12      0.12      0.17      0.19      0.22      0.27      0.36       NaN       NaN       NaN       NaN       NaN
     0.071       NaN       NaN      0.11      0.14      0.12      0.14      0.15      0.18      0.19      0.25      0.19      0.37      0.26       NaN       NaN       NaN
      0.10       NaN       NaN      0.06      0.12      0.10      0.13      0.14      0.15      0.17      0.18      0.26      0.25      0.69      0.62       NaN       NaN
      0.14       NaN       NaN       NaN      0.11      0.11      0.13      0.12      0.16      0.16      0.21      0.20      0.27      0.25      0.15      0.37       NaN
      0.20       NaN      0.41       NaN      0.16      0.12      0.12      0.14      0.16      0.18      0.19      0.22      0.29      0.36      0.40      0.52       NaN
      0.28       NaN       NaN      0.21      0.12      0.11      0.12      0.12      0.16      0.16      0.18      0.21      0.22      0.31      0.40      0.51      0.15
      0.40       NaN       NaN       NaN      0.03      0.13      0.13      0.14      0.15      0.17      0.18      0.20      0.22      0.26      0.33      0.46      0.65
      0.56       NaN       NaN      0.03       NaN      0.07      0.11      0.12      0.14      0.15      0.17      0.19      0.22      0.20      0.29      0.32      0.43
      0.79       NaN       NaN       NaN      0.05       NaN      0.18      0.15      0.13      0.16      0.17      0.18      0.20      0.23      0.27      0.37      0.36
      1.12       NaN       NaN      0.24       NaN       NaN      0.24      0.14      0.15      0.15      0.17      0.18      0.19      0.21      0.24      0.24      0.38
      1.58       NaN       NaN       NaN       NaN       NaN      0.19      0.16      0.15      0.14      0.14      0.18      0.19      0.18      0.23      0.28      0.35
      2.24       NaN       NaN       NaN       NaN       NaN      0.29      0.15      0.14      0.15      0.16      0.16      0.18      0.18      0.21      0.24      0.29
      3.16       NaN       NaN       NaN       NaN       NaN      0.09      0.11      0.15      0.14      0.14      0.15      0.16      0.17      0.19      0.24      0.25
      4.47       NaN       NaN       NaN       NaN       NaN       NaN      0.14      0.17      0.17      0.15      0.15      0.14      0.18      0.18      0.20      0.31
      6.31       NaN       NaN       NaN       NaN       NaN       NaN      0.07      0.15      0.14      0.13      0.15      0.15      0.16      0.19      0.22      0.18


==> supplementtable_fullz_midr.txt <==
These tables are arranged like Table 1 from Mannucci et al 2010 with the same mass and SFR bins.  The mass increases left to right and SFR increases top to bottom.
mass bins (in units of 10^10 Msolar): 
   0.126   0.178   0.251   0.355   0.501   0.708   1.00   1.41   2.00   2.82   3.98   5.62   7.94   11.2   15.8   22.4
SFR bins (in units of Msolar/year): 
   0.035   0.050   0.071   0.10   0.14   0.20   0.28   0.40   0.56   0.79   1.12   1.58   2.24   3.16   4.47   6.31
 
total count across ALL SFR and Masses:        40606
total count in table (limited SFR and Mass range):       35815.0
 
sample size
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035         1         0         0         8        14        13        11         4         1         0         0         0         0         0         0         0
     0.050         1         0         5        20        51        52        28        22        11         4         2         0         0         0         0         0
     0.071         2         2        10        47       100       118       121        79        33        20         7         1         1         0         1         0
      0.10         0         4        24        88       176       272       248       187       114        56        25         3         3         1         0         0
      0.14         0         0        28        80       262       378       391       375       289       154        59        23         8         2         1         0
      0.20         0         3        19        90       253       463       542       536       444       272       138        78        20         4         1         0
      0.28         2         5        12        70       187       423       640       649       626       445       270       127        32        14         3         1
      0.40         0         0         6        42       130       320       559       724       767       692       398       194        70        15         5         0
      0.56         0         1         4        21        89       191       442       696       831       785       563       301       132        29         6         0
      0.79         1         0         0        15        57       140       268       580       812       873       706       413       197        50         5         2
      1.12         0         1         3        11        21        83       224       446       685       845       704       496       252        83        13         1
      1.58         0         0         1         4        22        65       150       292       505       638       691       510       277        95        13         0
      2.24         0         1         0         9        14        54        99       153       325       446       560       437       282        80        18         0
      3.16         0         0         0         3         5        35        66       122       178       304       364       347       219        70        15         1
      4.47         2         2         1         5        13        22        52        65       142       182       228       236       159        50        20         3
      6.31         0         0         0         0         6        11        33        55        91       101       162       133        97        47        13         4
 
source density (sample size/redshift shell volume [Gpc^-3])
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       0.1       0.0       0.0       1.0       1.8       1.7       1.4       0.5       0.1       0.0       0.0       0.0       0.0       0.0       0.0       0.0
     0.050       0.1       0.0       0.6       2.6       6.6       6.7       3.6       2.8       1.4       0.5       0.3       0.0       0.0       0.0       0.0       0.0
     0.071       0.3       0.3       1.3       6.0      12.9      15.2      15.5      10.2       4.2       2.6       0.9       0.1       0.1       0.0       0.1       0.0
      0.10       0.0       0.5       3.1      11.3      22.6      35.0      31.9      24.0      14.7       7.2       3.2       0.4       0.4       0.1       0.0       0.0
      0.14       0.0       0.0       3.6      10.3      33.7      48.6      50.2      48.2      37.1      19.8       7.6       3.0       1.0       0.3       0.1       0.0
      0.20       0.0       0.4       2.4      11.6      32.5      59.5      69.7      68.9      57.1      35.0      17.7      10.0       2.6       0.5       0.1       0.0
      0.28       0.3       0.6       1.5       9.0      24.0      54.4      82.2      83.4      80.4      57.2      34.7      16.3       4.1       1.8       0.4       0.1
      0.40       0.0       0.0       0.8       5.4      16.7      41.1      71.8      93.0      98.6      88.9      51.1      24.9       9.0       1.9       0.6       0.0
      0.56       0.0       0.1       0.5       2.7      11.4      24.5      56.8      89.4     106.8     100.9      72.4      38.7      17.0       3.7       0.8       0.0
      0.79       0.1       0.0       0.0       1.9       7.3      18.0      34.4      74.5     104.4     112.2      90.7      53.1      25.3       6.4       0.6       0.3
      1.12       0.0       0.1       0.4       1.4       2.7      10.7      28.8      57.3      88.0     108.6      90.5      63.7      32.4      10.7       1.7       0.1
      1.58       0.0       0.0       0.1       0.5       2.8       8.4      19.3      37.5      64.9      82.0      88.8      65.5      35.6      12.2       1.7       0.0
      2.24       0.0       0.1       0.0       1.2       1.8       6.9      12.7      19.7      41.8      57.3      72.0      56.2      36.2      10.3       2.3       0.0
      3.16       0.0       0.0       0.0       0.4       0.6       4.5       8.5      15.7      22.9      39.1      46.8      44.6      28.1       9.0       1.9       0.1
      4.47       0.3       0.3       0.1       0.6       1.7       2.8       6.7       8.4      18.2      23.4      29.3      30.3      20.4       6.4       2.6       0.4
      6.31       0.0       0.0       0.0       0.0       0.8       1.4       4.2       7.1      11.7      13.0      20.8      17.1      12.5       6.0       1.7       0.5
 
median radius
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
    0.0350      4.56                          4.54      4.45      4.37      4.60      4.58      4.80                                                                      
    0.0500      4.64                4.24      4.44      4.49      4.32      4.39      4.41      4.32      4.29      4.91                                                  
    0.0710      4.34      4.93      4.12      4.30      4.40      4.35      4.35      4.44      4.27      4.58      4.38      4.73      4.05                3.93          
     0.100                4.19      4.23      4.24      4.26      4.38      4.37      4.21      4.37      4.39      4.24      4.73      4.21      4.64                    
     0.140                          4.23      4.15      4.21      4.24      4.36      4.33      4.38      4.30      4.32      4.55      4.30      4.61      4.75          
     0.200                4.02      4.30      4.22      4.13      4.24      4.29      4.29      4.37      4.28      4.42      4.43      4.50      4.87      3.80          
     0.280      4.94      4.17      4.21      4.08      4.06      4.17      4.25      4.27      4.34      4.31      4.43      4.37      4.46      4.43      4.26      3.75
     0.400                          4.31      4.11      4.14      4.16      4.21      4.27      4.31      4.35      4.37      4.34      4.42      4.59      4.49          
     0.560                3.72      4.83      4.01      4.11      4.12      4.18      4.23      4.24      4.35      4.37      4.44      4.52      4.48      4.81          
     0.790      4.93                          4.08      4.11      4.13      4.17      4.21      4.29      4.34      4.36      4.43      4.42      4.46      4.51      4.89
      1.12                4.11      4.12      3.98      4.05      4.04      4.17      4.22      4.23      4.30      4.40      4.43      4.49      4.48      4.43      4.32
      1.58                          4.24      3.97      4.10      4.11      4.26      4.28      4.25      4.28      4.37      4.40      4.40      4.51      4.54          
      2.24                4.21                4.04      4.07      3.99      4.14      4.19      4.24      4.25      4.30      4.42      4.46      4.45      4.61          
      3.16                                    3.96      4.24      4.02      4.23      4.18      4.28      4.24      4.36      4.32      4.44      4.51      4.36      4.28
      4.47      4.31      3.81      4.69      4.00      4.08      4.12      4.17      4.22      4.26      4.32      4.35      4.36      4.33      4.53      4.64      4.47
      6.31                                              3.88      3.96      4.14      4.22      4.22      4.22      4.21      4.39      4.40      4.42      4.38      4.60
 
median metallicity [in units of (O/H)/(10^-3)]
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035      0.66       NaN       NaN      0.97      1.02      1.15      1.23      1.56      1.51       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.050      0.63       NaN      0.74      0.86      0.98      1.09      1.24      1.29      1.47      1.25      1.62       NaN       NaN       NaN       NaN       NaN
     0.071      0.59      0.66      0.78      0.83      0.96      1.07      1.18      1.27      1.31      1.29      1.40      0.70      1.46       NaN      1.23       NaN
      0.10       NaN      0.59      0.72      0.81      0.94      1.02      1.14      1.23      1.26      1.35      1.30      1.42      1.60      2.31       NaN       NaN
      0.14       NaN       NaN      0.66      0.78      0.88      1.00      1.08      1.19      1.26      1.30      1.31      1.37      1.22      1.69      0.98       NaN
      0.20       NaN      0.44      0.60      0.75      0.87      0.99      1.08      1.16      1.22      1.27      1.31      1.38      1.37      1.67      2.19       NaN
      0.28      1.08      0.53      0.65      0.73      0.85      0.95      1.06      1.15      1.20      1.27      1.30      1.34      1.34      1.25      1.75      0.97
      0.40       NaN       NaN      0.63      0.67      0.78      0.93      1.04      1.14      1.21      1.25      1.29      1.34      1.39      1.50      1.75       NaN
      0.56       NaN      0.47      0.52      0.62      0.77      0.90      1.01      1.13      1.20      1.24      1.28      1.31      1.33      1.37      1.47       NaN
      0.79      1.23       NaN       NaN      0.56      0.71      0.85      0.98      1.11      1.19      1.25      1.29      1.32      1.32      1.28      1.28      1.20
      1.12       NaN      0.86      0.45      0.63      0.73      0.82      0.94      1.08      1.18      1.24      1.29      1.29      1.32      1.33      1.22      1.31
      1.58       NaN       NaN      0.74      0.40      0.62      0.80      0.89      1.03      1.15      1.24      1.29      1.30      1.32      1.30      1.27       NaN
      2.24       NaN      0.57       NaN      0.38      0.69      0.74      0.85      0.99      1.11      1.21      1.28      1.30      1.33      1.33      1.38       NaN
      3.16       NaN       NaN       NaN      0.41      0.62      0.67      0.79      0.94      1.09      1.17      1.26      1.32      1.31      1.37      1.33      1.55
      4.47      0.38      0.32      0.34      0.44      0.53      0.58      0.72      0.89      1.02      1.18      1.24      1.31      1.30      1.33      1.42      1.49
      6.31       NaN       NaN       NaN       NaN      0.42      0.57      0.72      0.84      0.94      1.09      1.20      1.30      1.32      1.36      1.32      1.47
 
metallicity standard deviation [SD(medianmetallicity)/(10^-3)]
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       NaN       NaN       NaN      0.09      0.23      0.12      0.14      0.13       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.050       NaN       NaN      0.14      0.11      0.13      0.13      0.16      0.20      0.23      0.34      0.23       NaN       NaN       NaN       NaN       NaN
     0.071      0.05      0.11      0.10      0.13      0.12      0.14      0.17      0.22      0.22      0.16      0.13       NaN       NaN       NaN       NaN       NaN
      0.10       NaN      0.03      0.10      0.10      0.12      0.14      0.15      0.16      0.18      0.23      0.23      0.09      0.93       NaN       NaN       NaN
      0.14       NaN       NaN      0.13      0.11      0.12      0.12      0.13      0.16      0.18      0.22      0.28      0.21      0.39      0.69       NaN       NaN
      0.20       NaN      0.22      0.12      0.11      0.12      0.13      0.14      0.16      0.16      0.19      0.24      0.34      0.47      0.12       NaN       NaN
      0.28      0.20      0.11      0.14      0.12      0.13      0.14      0.14      0.14      0.18      0.19      0.21      0.26      0.39      0.52      0.53       NaN
      0.40       NaN       NaN      0.09      0.09      0.12      0.13      0.14      0.15      0.16      0.17      0.19      0.23      0.23      0.47      0.78       NaN
      0.56       NaN       NaN      0.08      0.20      0.12      0.14      0.14      0.15      0.16      0.18      0.19      0.23      0.22      0.45      0.48       NaN
      0.79       NaN       NaN       NaN      0.12      0.14      0.14      0.15      0.14      0.16      0.18      0.19      0.22      0.23      0.34      0.57      0.17
      1.12       NaN       NaN      0.11      0.12      0.13      0.14      0.16      0.14      0.16      0.18      0.18      0.19      0.22      0.27      0.38       NaN
      1.58       NaN       NaN       NaN      0.03      0.18      0.18      0.13      0.14      0.18      0.17      0.17      0.21      0.23      0.19      0.27       NaN
      2.24       NaN       NaN       NaN      0.11      0.13      0.14      0.15      0.15      0.17      0.17      0.18      0.19      0.19      0.29      0.25       NaN
      3.16       NaN       NaN       NaN      0.10      0.09      0.13      0.18      0.14      0.14      0.16      0.17      0.17      0.17      0.17      0.21       NaN
      4.47      0.01      0.10       NaN      0.33      0.16      0.09      0.16      0.10      0.16      0.16      0.15      0.15      0.16      0.22      0.21      0.25
      6.31       NaN       NaN       NaN       NaN      0.06      0.16      0.12      0.15      0.15      0.15      0.15      0.15      0.16      0.15      0.14      0.34


==> supplementtable_fullz_smallr.txt <==
These tables are arranged like Table 1 from Mannucci et al 2010 with the same mass and SFR bins.  The mass increases left to right and SFR increases top to bottom.
mass bins (in units of 10^10 Msolar): 
   0.126   0.178   0.251   0.355   0.501   0.708   1.00   1.41   2.00   2.82   3.98   5.62   7.94   11.2   15.8   22.4
SFR bins (in units of Msolar/year): 
   0.035   0.050   0.071   0.10   0.14   0.20   0.28   0.40   0.56   0.79   1.12   1.58   2.24   3.16   4.47   6.31
 
total count across ALL SFR and Masses:        40574
total count in table (limited SFR and Mass range):       34346.0
 
sample size
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035         1         1         2         1         2         6         3         3         1         0         0         0         0         0         0         0
     0.050         2         4         6         1         8        12        12         7         7         1         2         0         0         0         0         0
     0.071         3         5         9        14        31        45        44        31        23         8         2         0         0         0         0         0
      0.10        11         6        20        44        71       101       102        92        70        26         6         2         1         0         1         0
      0.14         8        19        39        89       154       222       200       217       152        63        20         5         1         1         0         0
      0.20        19        28        77       173       267       355       376       392       271       162        56        17         4         1         0         0
      0.28        10        37       107       201       367       466       587       566       445       252        93        41        10         3         0         0
      0.40        29        59       140       246       444       593       661       692       534       337       181        59        21         4         0         0
      0.56        27        83       126       259       419       646       767       757       691       504       197        85        27         7         1         1
      0.79        15        69       122       254       409       539       709       821       679       560       307       116        25        10         1         0
      1.12        24        46        77       181       294       415       581       728       688       562       324       147        55         5         0         0
      1.58        12        24        58       124       229       310       440       548       622       481       338       140        50         8         0         1
      2.24        13        20        46        85       136       226       294       376       435       376       284       139        46        14         4         2
      3.16        10        18        16        47        88       186       211       242       260       304       209       127        45         8         0         0
      4.47         8        12        22        25        60       100       147       159       143       185       156       107        37         6         3         0
      6.31        15        13        28        22        38        54        69        95       106       100        94        66        36         5         0         0
 
source density (sample size/redshift shell volume [Gpc^-3])
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       0.1       0.1       0.3       0.1       0.3       0.8       0.4       0.4       0.1       0.0       0.0       0.0       0.0       0.0       0.0       0.0
     0.050       0.3       0.5       0.8       0.1       1.0       1.5       1.5       0.9       0.9       0.1       0.3       0.0       0.0       0.0       0.0       0.0
     0.071       0.4       0.6       1.2       1.8       4.0       5.8       5.7       4.0       3.0       1.0       0.3       0.0       0.0       0.0       0.0       0.0
      0.10       1.4       0.8       2.6       5.7       9.1      13.0      13.1      11.8       9.0       3.3       0.8       0.3       0.1       0.0       0.1       0.0
      0.14       1.0       2.4       5.0      11.4      19.8      28.5      25.7      27.9      19.5       8.1       2.6       0.6       0.1       0.1       0.0       0.0
      0.20       2.4       3.6       9.9      22.2      34.3      45.6      48.3      50.4      34.8      20.8       7.2       2.2       0.5       0.1       0.0       0.0
      0.28       1.3       4.8      13.8      25.8      47.2      59.9      75.4      72.7      57.2      32.4      12.0       5.3       1.3       0.4       0.0       0.0
      0.40       3.7       7.6      18.0      31.6      57.1      76.2      84.9      88.9      68.6      43.3      23.3       7.6       2.7       0.5       0.0       0.0
      0.56       3.5      10.7      16.2      33.3      53.8      83.0      98.6      97.3      88.8      64.8      25.3      10.9       3.5       0.9       0.1       0.1
      0.79       1.9       8.9      15.7      32.6      52.6      69.3      91.1     105.5      87.3      72.0      39.5      14.9       3.2       1.3       0.1       0.0
      1.12       3.1       5.9       9.9      23.3      37.8      53.3      74.7      93.6      88.4      72.2      41.6      18.9       7.1       0.6       0.0       0.0
      1.58       1.5       3.1       7.5      15.9      29.4      39.8      56.5      70.4      79.9      61.8      43.4      18.0       6.4       1.0       0.0       0.1
      2.24       1.7       2.6       5.9      10.9      17.5      29.0      37.8      48.3      55.9      48.3      36.5      17.9       5.9       1.8       0.5       0.3
      3.16       1.3       2.3       2.1       6.0      11.3      23.9      27.1      31.1      33.4      39.1      26.9      16.3       5.8       1.0       0.0       0.0
      4.47       1.0       1.5       2.8       3.2       7.7      12.9      18.9      20.4      18.4      23.8      20.0      13.8       4.8       0.8       0.4       0.0
      6.31       1.9       1.7       3.6       2.8       4.9       6.9       8.9      12.2      13.6      12.9      12.1       8.5       4.6       0.6       0.0       0.0
 
median radius
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
    0.0350      2.61      3.26      2.92      3.50      3.67      3.23      3.22      3.06      3.64                                                                      
    0.0500      3.15      3.37      2.88      2.54      3.57      3.39      3.22      3.01      3.09      3.51      3.67                                                  
    0.0710      2.31      2.67      3.18      3.42      3.40      3.35      3.37      3.09      3.12      3.39      3.37                                                  
     0.100      2.28      3.10      3.09      3.14      3.42      3.33      3.11      2.96      3.05      3.02      3.20      3.42      1.04               0.986          
     0.140      1.80      2.16      3.06      3.19      3.34      3.32      3.35      3.12      3.13      3.21      3.21      3.48      3.61      1.10                    
     0.200      1.81      1.94      2.84      3.12      3.18      3.22      3.25      3.19      3.11      3.22      3.28      3.22      3.15      3.31                    
     0.280      1.97      1.91      2.58      2.90      3.07      3.13      3.16      3.16      3.14      3.23      3.40      3.38      3.31      3.67                    
     0.400      1.56      1.96      2.34      2.70      2.86      2.98      3.11      3.13      3.19      3.25      3.25      3.29      3.58      3.52                    
     0.560      1.60      1.72      2.18      2.50      2.73      2.86      2.94      3.07      3.12      3.20      3.29      3.41      3.45      3.05      3.11     0.987
     0.790      1.73      1.93      1.99      2.28      2.63      2.75      2.87      3.04      3.16      3.22      3.29      3.41      3.45      3.52      3.34          
      1.12      1.72      1.79      2.13      2.31      2.45      2.69      2.84      2.96      3.09      3.21      3.30      3.35      3.43      3.45                    
      1.58      1.93      1.90      2.28      2.44      2.50      2.55      2.78      2.96      3.05      3.17      3.29      3.36      3.48      3.49                2.25
      2.24      1.74      2.38      2.35      2.36      2.44      2.71      2.78      2.92      3.09      3.13      3.25      3.38      3.33      3.58      3.50      3.68
      3.16      1.96      2.16      2.27      2.47      2.59      2.71      2.83      2.95      2.97      3.17      3.26      3.33      3.36      3.55                    
      4.47      2.82      2.04      2.76      2.53      2.63      2.83      2.90      3.00      3.01      3.20      3.22      3.41      3.29      3.53      3.24          
      6.31      2.52      1.98      2.37      2.86      2.87      2.90      3.10      3.02      3.09      3.14      3.33      3.30      3.42      3.24                    
 
median metallicity [in units of (O/H)/(10^-3)]
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035      0.61      0.65      0.72      1.06      1.32      1.34      1.26      1.36      1.49       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.050      0.81      0.74      0.91      0.93      1.09      1.25      1.34      1.29      1.32      1.21      1.42       NaN       NaN       NaN       NaN       NaN
     0.071      0.86      0.68      0.75      0.82      1.03      1.14      1.27      1.27      1.33      1.33      1.16       NaN       NaN       NaN       NaN       NaN
      0.10      0.53      0.68      0.77      0.88      1.00      1.13      1.25      1.29      1.32      1.30      1.36      1.84      0.53       NaN      0.81       NaN
      0.14      0.72      0.74      0.72      0.82      0.97      1.10      1.19      1.26      1.30      1.34      1.32      1.03      1.38      0.78       NaN       NaN
      0.20      0.57      0.62      0.72      0.79      0.94      1.07      1.17      1.25      1.29      1.30      1.31      1.26      1.43      0.30       NaN       NaN
      0.28      0.56      0.72      0.71      0.80      0.90      1.04      1.14      1.24      1.28      1.28      1.37      1.34      1.39      0.80       NaN       NaN
      0.40      0.50      0.57      0.69      0.76      0.89      1.02      1.14      1.23      1.27      1.31      1.30      1.44      1.25      1.73       NaN       NaN
      0.56      0.45      0.53      0.60      0.74      0.87      1.02      1.14      1.22      1.26      1.31      1.33      1.35      1.28      0.72      0.60      1.20
      0.79      0.42      0.46      0.61      0.72      0.83      0.96      1.11      1.21      1.27      1.30      1.32      1.38      1.39      1.42      1.46       NaN
      1.12      0.39      0.46      0.51      0.65      0.78      0.93      1.09      1.18      1.27      1.30      1.30      1.34      1.39      1.40       NaN       NaN
      1.58      0.34      0.43      0.48      0.61      0.74      0.85      1.01      1.17      1.25      1.29      1.34      1.31      1.35      1.33       NaN      0.95
      2.24      0.31      0.33      0.42      0.53      0.64      0.79      0.95      1.10      1.21      1.29      1.32      1.32      1.29      1.33      1.26      1.25
      3.16      0.20      0.38      0.43      0.46      0.55      0.70      0.86      1.03      1.16      1.27      1.34      1.36      1.33      1.29       NaN       NaN
      4.47      0.28      0.33      0.39      0.42      0.53      0.66      0.81      0.95      1.10      1.22      1.30      1.34      1.33      1.37      1.25       NaN
      6.31      0.19      0.24      0.34      0.43      0.50      0.60      0.77      0.86      1.00      1.16      1.29      1.34      1.40      1.33       NaN       NaN
 
metallicity standard deviation [SD(medianmetallicity)/(10^-3)]
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       NaN       NaN      0.01       NaN      0.13      0.22      0.09      0.25       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.050      0.20      0.07      0.19       NaN      0.11      0.18      0.25      0.27      0.43       NaN      0.33       NaN       NaN       NaN       NaN       NaN
     0.071      0.20      0.16      0.24      0.17      0.15      0.16      0.20      0.20      0.31      0.31      0.48       NaN       NaN       NaN       NaN       NaN
      0.10      0.11      0.10      0.15      0.14      0.14      0.14      0.18      0.21      0.29      0.24      0.42      1.11       NaN       NaN       NaN       NaN
      0.14      0.33      0.16      0.17      0.14      0.14      0.15      0.16      0.21      0.24      0.26      0.25      0.65       NaN       NaN       NaN       NaN
      0.20      0.22      0.17      0.15      0.13      0.14      0.14      0.15      0.20      0.22      0.27      0.35      0.40      0.49       NaN       NaN       NaN
      0.28      0.15      0.18      0.14      0.15      0.14      0.15      0.16      0.17      0.18      0.22      0.28      0.38      0.49      0.54       NaN       NaN
      0.40      0.25      0.12      0.16      0.16      0.16      0.14      0.16      0.16      0.18      0.20      0.23      0.28      0.50      0.67       NaN       NaN
      0.56      0.14      0.12      0.16      0.17      0.17      0.17      0.17      0.17      0.20      0.20      0.20      0.30      0.26      0.43       NaN       NaN
      0.79      0.17      0.16      0.17      0.16      0.17      0.18      0.17      0.18      0.18      0.21      0.21      0.21      0.29      0.44       NaN       NaN
      1.12      0.28      0.17      0.15      0.16      0.15      0.17      0.19      0.18      0.18      0.18      0.19      0.22      0.21      0.15       NaN       NaN
      1.58      0.06      0.16      0.14      0.15      0.19      0.18      0.18      0.18      0.18      0.18      0.20      0.27      0.29      0.15       NaN       NaN
      2.24      0.33      0.13      0.10      0.19      0.18      0.16      0.17      0.18      0.17      0.16      0.18      0.19      0.14      0.17      0.05      0.17
      3.16      0.12      0.17      0.16      0.14      0.16      0.15      0.17      0.18      0.19      0.18      0.16      0.16      0.19      0.36       NaN       NaN
      4.47      0.06      0.08      0.14      0.15      0.14      0.16      0.15      0.17      0.22      0.18      0.15      0.17      0.13      0.17      0.33       NaN
      6.31      0.09      0.12      0.20      0.09      0.15      0.16      0.20      0.17      0.18      0.17      0.15      0.14      0.24      0.09       NaN       NaN


==> supplementtable_highz_allr.txt <==
These tables are arranged like Table 1 from Mannucci et al 2010 with the same mass and SFR bins.  The mass increases left to right and SFR increases top to bottom.
mass bins (in units of 10^10 Msolar): 
   0.126   0.178   0.251   0.355   0.501   0.708   1.00   1.41   2.00   2.82   3.98   5.62   7.94   11.2   15.8   22.4
SFR bins (in units of Msolar/year): 
   0.035   0.050   0.071   0.10   0.14   0.20   0.28   0.40   0.56   0.79   1.12   1.58   2.24   3.16   4.47   6.31
 
total count across ALL SFR and Masses:        20704
total count in table (limited SFR and Mass range):       13924.0
 
sample size
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0
     0.050         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0
     0.071         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0
      0.10         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0
      0.14         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0
      0.20         0         0         0         1         0         0         1         0         0         1         0         1         1         0         0         0
      0.28         0         0         1         4         3         1         0         2         1         2         7         6         7         2         0         0
      0.40         0         0         2         2         5         5         3         5         3        14        37        36        14         6         3         0
      0.56         1         1         3         5        17        10         9        10        18        36        66        98        68        18         8         4
      0.79         0         0         3         8        17        22        25        24        40        68       151       202       150        84        18         8
      1.12         0         3         8        12        16        34        39        62        53       127       258       363       321       165        48        14
      1.58         2         2         6        15        30        58        67        90       110       181       322       454       403       227        93        18
      2.24         2         3         7        18        27        88       114       121       146       200       390       497       498       324       145        38
      3.16         3         3         6        19        33       100       125       159       145       232       333       450       479       312       150        48
      4.47         6         5        14        17        44        75       128       153       167       188       245       357       351       237       125        43
      6.31        13         7        18        16        30        52        85       120       120       143       188       222       250       192        98        31
 
source density (sample size/redshift shell volume [Gpc^-3])
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0
     0.050       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0
     0.071       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0
      0.10       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0
      0.14       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0
      0.20       0.0       0.0       0.0       0.4       0.0       0.0       0.4       0.0       0.0       0.4       0.0       0.4       0.4       0.0       0.0       0.0
      0.28       0.0       0.0       0.4       1.6       1.2       0.4       0.0       0.8       0.4       0.8       2.9       2.5       2.9       0.8       0.0       0.0
      0.40       0.0       0.0       0.8       0.8       2.0       2.0       1.2       2.0       1.2       5.7      15.1      14.7       5.7       2.5       1.2       0.0
      0.56       0.4       0.4       1.2       2.0       7.0       4.1       3.7       4.1       7.4      14.7      27.0      40.1      27.8       7.4       3.3       1.6
      0.79       0.0       0.0       1.2       3.3       7.0       9.0      10.2       9.8      16.4      27.8      61.8      82.7      61.4      34.4       7.4       3.3
      1.12       0.0       1.2       3.3       4.9       6.5      13.9      16.0      25.4      21.7      52.0     105.6     148.6     131.4      67.5      19.6       5.7
      1.58       0.8       0.8       2.5       6.1      12.3      23.7      27.4      36.8      45.0      74.1     131.8     185.8     165.0      92.9      38.1       7.4
      2.24       0.8       1.2       2.9       7.4      11.1      36.0      46.7      49.5      59.8      81.9     159.6     203.4     203.8     132.6      59.4      15.6
      3.16       1.2       1.2       2.5       7.8      13.5      40.9      51.2      65.1      59.4      95.0     136.3     184.2     196.1     127.7      61.4      19.6
      4.47       2.5       2.0       5.7       7.0      18.0      30.7      52.4      62.6      68.4      77.0     100.3     146.1     143.7      97.0      51.2      17.6
      6.31       5.3       2.9       7.4       6.5      12.3      21.3      34.8      49.1      49.1      58.5      77.0      90.9     102.3      78.6      40.1      12.7
 
median radius
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
    0.0350                                                                                                                                                                
    0.0500                                                                                                                                                                
    0.0710                                                                                                                                                                
     0.100                                                                                                                                                                
     0.140                                                                                                                                                                
     0.200                                    5.53                          3.54                          7.68                5.20      5.93                              
     0.280                          2.24      3.91      2.98      3.89                60.3      15.9      7.71      7.12      7.78      7.27      8.13                    
     0.400                          4.03      4.92      3.67      5.41      4.16      5.30      4.48      7.31      7.02      7.12      6.46      7.66      10.2          
     0.560      2.05      2.19      4.84      2.94      3.54      3.64      4.36      4.57      6.60      6.64      6.92      6.74      6.94      6.88      7.96      8.39
     0.790                          3.49      4.15      3.34      4.35      3.98      4.92      5.80      6.56      6.23      6.68      6.95      6.81      7.47      9.02
      1.12                2.65      3.30      3.09      3.39      3.47      3.98      4.26      5.39      6.25      6.19      6.43      6.54      6.95      7.30      9.03
      1.58      2.91      3.40      2.58      2.98      3.08      3.50      3.92      4.31      5.16      5.66      6.11      6.26      6.45      6.73      7.50      9.53
      2.24      3.53      2.75      2.67      3.16      2.95      3.23      3.70      4.27      4.55      5.32      5.77      5.93      6.08      6.69      7.16      7.83
      3.16      2.28      2.41      2.69      2.73      3.00      3.25      3.51      3.82      4.59      5.02      5.44      5.90      5.97      6.72      6.92      8.09
      4.47      3.10      3.25      2.81      2.98      3.16      3.36      3.48      3.68      4.33      4.74      5.15      5.60      5.78      6.38      6.86      7.45
      6.31      2.59      2.25      2.53      2.93      3.01      3.18      3.38      3.71      4.12      4.54      4.84      5.44      5.75      6.43      6.91      7.38
 
median metallicity [in units of (O/H)/(10^-3)]
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.050       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.071       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.10       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.14       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.20       NaN       NaN       NaN      0.43       NaN       NaN      1.76       NaN       NaN      1.45       NaN      1.88      1.97       NaN       NaN       NaN
      0.28       NaN       NaN      0.69      0.87      0.94      0.65       NaN      1.37      0.84      1.68      1.43      1.43      1.28      1.75       NaN       NaN
      0.40       NaN       NaN      0.62      0.63      0.89      0.88      0.93      1.29      1.33      1.23      1.37      1.32      1.40      1.38      1.52       NaN
      0.56      0.54      0.40      0.76      0.88      0.93      1.07      1.06      1.14      1.16      1.23      1.29      1.36      1.32      1.44      1.39      1.37
      0.79       NaN       NaN      0.65      0.68      0.83      0.91      1.10      1.11      1.18      1.24      1.28      1.30      1.32      1.36      1.52      1.47
      1.12       NaN      0.62      0.56      0.68      0.79      0.92      0.96      1.12      1.12      1.18      1.26      1.30      1.31      1.35      1.36      1.42
      1.58      0.41      1.03      0.50      0.65      0.74      0.88      0.97      1.04      1.12      1.20      1.25      1.26      1.29      1.32      1.35      1.31
      2.24      0.81      0.41      0.50      0.53      0.69      0.83      0.94      1.02      1.11      1.20      1.23      1.26      1.29      1.32      1.33      1.39
      3.16      0.15      0.38      0.53      0.55      0.57      0.73      0.86      0.98      1.05      1.16      1.22      1.27      1.29      1.31      1.33      1.35
      4.47      0.36      0.23      0.40      0.48      0.55      0.62      0.80      0.91      1.02      1.12      1.20      1.26      1.29      1.29      1.30      1.26
      6.31      0.20      0.25      0.36      0.44      0.50      0.61      0.75      0.85      0.96      1.09      1.19      1.25      1.29      1.30      1.29      1.28
 
metallicity standard deviation [SD(medianmetallicity)/(10^-3)]
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.050       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.071       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.10       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.14       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.20       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.28       NaN       NaN       NaN      0.11      0.02       NaN       NaN      0.56       NaN      0.24      0.23      0.31      0.54      0.46       NaN       NaN
      0.40       NaN       NaN      0.04      0.05      0.17      0.05      0.27      0.18      0.07      0.19      0.23      0.28      0.25      0.14      0.19       NaN
      0.56       NaN       NaN      0.25      0.17      0.17      0.28      0.17      0.16      0.17      0.15      0.23      0.24      0.24      0.35      0.20      0.53
      0.79       NaN       NaN      0.24      0.25      0.15      0.19      0.14      0.24      0.21      0.15      0.19      0.20      0.25      0.26      0.18      0.33
      1.12       NaN      0.10      0.16      0.15      0.12      0.14      0.18      0.21      0.20      0.18      0.18      0.20      0.19      0.23      0.28      0.22
      1.58      0.07      0.50      0.22      0.14      0.20      0.18      0.19      0.19      0.22      0.15      0.16      0.19      0.18      0.25      0.26      0.42
      2.24      0.37      0.13      0.13      0.14      0.14      0.16      0.18      0.20      0.17      0.18      0.16      0.17      0.18      0.20      0.23      0.28
      3.16      0.04      0.19      0.09      0.15      0.10      0.14      0.15      0.16      0.17      0.16      0.16      0.16      0.17      0.20      0.24      0.25
      4.47      0.08      0.06      0.13      0.11      0.14      0.16      0.16      0.14      0.19      0.18      0.15      0.14      0.17      0.18      0.21      0.31
      6.31      0.10      0.08      0.19      0.10      0.15      0.15      0.16      0.16      0.15      0.16      0.16      0.16      0.18      0.18      0.19      0.18


==> supplementtable_highz_larger.txt <==
These tables are arranged like Table 1 from Mannucci et al 2010 with the same mass and SFR bins.  The mass increases left to right and SFR increases top to bottom.
mass bins (in units of 10^10 Msolar): 
   0.126   0.178   0.251   0.355   0.501   0.708   1.00   1.41   2.00   2.82   3.98   5.62   7.94   11.2   15.8   22.4
SFR bins (in units of Msolar/year): 
   0.035   0.050   0.071   0.10   0.14   0.20   0.28   0.40   0.56   0.79   1.12   1.58   2.24   3.16   4.47   6.31
 
total count across ALL SFR and Masses:        12075
total count in table (limited SFR and Mass range):       9223.00
 
sample size
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0
     0.050         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0
     0.071         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0
      0.10         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0
      0.14         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0
      0.20         0         0         0         1         0         0         0         0         0         1         0         1         1         0         0         0
      0.28         0         0         0         0         1         0         0         1         1         2         7         5         7         2         0         0
      0.40         0         0         0         0         0         3         1         3         0        14        36        34        12         6         3         0
      0.56         0         0         1         0         2         1         4         3        15        34        61        91        62        18         8         4
      0.79         0         0         0         2         0         3         5        11        24        58       137       177       130        78        18         8
      1.12         0         1         1         0         1         1         7        19        34       110       223       328       279       144        46        14
      1.58         0         0         0         0         0         3        10        25        64       137       262       386       350       199        92        18
      2.24         0         0         0         0         0         2         5        29        49       128       303       398       399       293       139        37
      3.16         0         0         0         0         0         3         4        20        53       122       223       356       385       278       143        48
      4.47         0         0         0         1         1         1         5        22        41        81       140       251       276       214       112        42
      6.31         0         0         0         0         0         1         2        10        13        50        87       142       180       165        90        28
 
source density (sample size/redshift shell volume [Gpc^-3])
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0
     0.050       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0
     0.071       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0
      0.10       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0
      0.14       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0
      0.20       0.0       0.0       0.0       0.4       0.0       0.0       0.0       0.0       0.0       0.4       0.0       0.4       0.4       0.0       0.0       0.0
      0.28       0.0       0.0       0.0       0.0       0.4       0.0       0.0       0.4       0.4       0.8       2.9       2.0       2.9       0.8       0.0       0.0
      0.40       0.0       0.0       0.0       0.0       0.0       1.2       0.4       1.2       0.0       5.7      14.7      13.9       4.9       2.5       1.2       0.0
      0.56       0.0       0.0       0.4       0.0       0.8       0.4       1.6       1.2       6.1      13.9      25.0      37.2      25.4       7.4       3.3       1.6
      0.79       0.0       0.0       0.0       0.8       0.0       1.2       2.0       4.5       9.8      23.7      56.1      72.5      53.2      31.9       7.4       3.3
      1.12       0.0       0.4       0.4       0.0       0.4       0.4       2.9       7.8      13.9      45.0      91.3     134.3     114.2      58.9      18.8       5.7
      1.58       0.0       0.0       0.0       0.0       0.0       1.2       4.1      10.2      26.2      56.1     107.2     158.0     143.3      81.5      37.7       7.4
      2.24       0.0       0.0       0.0       0.0       0.0       0.8       2.0      11.9      20.1      52.4     124.0     162.9     163.3     119.9      56.9      15.1
      3.16       0.0       0.0       0.0       0.0       0.0       1.2       1.6       8.2      21.7      49.9      91.3     145.7     157.6     113.8      58.5      19.6
      4.47       0.0       0.0       0.0       0.4       0.4       0.4       2.0       9.0      16.8      33.2      57.3     102.7     113.0      87.6      45.8      17.2
      6.31       0.0       0.0       0.0       0.0       0.0       0.4       0.8       4.1       5.3      20.5      35.6      58.1      73.7      67.5      36.8      11.5
 
median radius
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
    0.0350                                                                                                                                                                
    0.0500                                                                                                                                                                
    0.0710                                                                                                                                                                
     0.100                                                                                                                                                                
     0.140                                                                                                                                                                
     0.200                                    5.53                                                        7.68                5.20      5.93                              
     0.280                                              5.06                          60.3      15.9      7.71      7.12      7.78      7.27      8.13                    
     0.400                                                        5.41      11.1      5.35                7.31      7.05      7.23      6.48      7.66      10.2          
     0.560                          5.01                5.96      5.98      5.58      5.34      6.89      6.73      7.04      6.82      7.15      6.88      7.96      8.39
     0.790                                    62.8                5.46      5.67      5.88      6.98      6.74      6.33      6.90      7.29      7.08      7.47      9.02
      1.12                5.48      9.84                4.98      5.90      5.94      5.72      5.80      6.68      6.39      6.62      6.88      7.24      7.31      9.03
      1.58                                                        5.61      5.33      5.69      5.85      5.97      6.42      6.47      6.65      7.04      7.51      9.53
      2.24                                                        5.02      5.38      5.42      5.89      5.84      6.20      6.27      6.47      6.84      7.23      7.83
      3.16                                                        5.61      5.33      5.56      5.68      5.66      5.92      6.21      6.28      6.96      7.00      8.09
      4.47                                    5.23      5.03      5.01      5.07      5.18      5.28      5.53      5.76      6.07      6.13      6.54      7.06      7.53
      6.31                                                        5.18      5.09      5.39      5.20      5.49      5.64      5.97      6.11      6.59      7.04      7.53
 
median metallicity [in units of (O/H)/(10^-3)]
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.050       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.071       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.10       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.14       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.20       NaN       NaN       NaN      0.43       NaN       NaN       NaN       NaN       NaN      1.45       NaN      1.88      1.97       NaN       NaN       NaN
      0.28       NaN       NaN       NaN       NaN      0.94       NaN       NaN      0.58      0.84      1.68      1.43      1.39      1.28      1.75       NaN       NaN
      0.40       NaN       NaN       NaN       NaN       NaN      0.88      0.68      1.39       NaN      1.23      1.39      1.30      1.40      1.38      1.52       NaN
      0.56       NaN       NaN      0.76       NaN      0.77      0.84      1.06      1.02      1.16      1.23      1.31      1.36      1.32      1.44      1.39      1.37
      0.79       NaN       NaN       NaN      0.70       NaN      0.93      1.14      1.01      1.16      1.23      1.27      1.28      1.32      1.39      1.52      1.47
      1.12       NaN      0.70      0.84       NaN      0.69      0.74      0.86      1.01      1.11      1.17      1.24      1.29      1.31      1.32      1.36      1.42
      1.58       NaN       NaN       NaN       NaN       NaN      0.95      0.99      0.97      1.09      1.18      1.23      1.26      1.28      1.32      1.36      1.31
      2.24       NaN       NaN       NaN       NaN       NaN      1.05      0.90      0.95      1.05      1.17      1.21      1.25      1.29      1.31      1.33      1.39
      3.16       NaN       NaN       NaN       NaN       NaN      0.48      0.73      0.91      0.99      1.14      1.18      1.25      1.28      1.30      1.33      1.35
      4.47       NaN       NaN       NaN      0.60      0.72      0.50      0.88      0.83      1.01      1.05      1.18      1.25      1.28      1.29      1.29      1.27
      6.31       NaN       NaN       NaN       NaN       NaN      0.65      0.70      0.77      0.95      1.03      1.17      1.22      1.26      1.28      1.29      1.29
 
metallicity standard deviation [SD(medianmetallicity)/(10^-3)]
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.050       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.071       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.10       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.14       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.20       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.28       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN      0.24      0.23      0.11      0.54      0.46       NaN       NaN
      0.40       NaN       NaN       NaN       NaN       NaN      0.07       NaN      0.22       NaN      0.19      0.22      0.25      0.26      0.14      0.19       NaN
      0.56       NaN       NaN       NaN       NaN      0.08       NaN      0.06      0.10      0.11      0.15      0.24      0.23      0.22      0.35      0.20      0.53
      0.79       NaN       NaN       NaN      0.01       NaN      0.34      0.12      0.13      0.21      0.12      0.20      0.18      0.24      0.23      0.18      0.33
      1.12       NaN       NaN       NaN       NaN       NaN       NaN      0.14      0.09      0.15      0.15      0.17      0.19      0.19      0.23      0.27      0.22
      1.58       NaN       NaN       NaN       NaN       NaN      0.17      0.20      0.17      0.14      0.12      0.16      0.18      0.18      0.25      0.26      0.42
      2.24       NaN       NaN       NaN       NaN       NaN      0.33      0.19      0.13      0.15      0.14      0.14      0.17      0.18      0.19      0.24      0.28
      3.16       NaN       NaN       NaN       NaN       NaN      0.09      0.07      0.15      0.13      0.13      0.14      0.16      0.16      0.20      0.24      0.25
      4.47       NaN       NaN       NaN       NaN       NaN       NaN      0.14      0.13      0.17      0.15      0.14      0.14      0.17      0.18      0.20      0.31
      6.31       NaN       NaN       NaN       NaN       NaN       NaN      0.10      0.15      0.13      0.14      0.15      0.15      0.16      0.18      0.19      0.18


==> supplementtable_highz_midr.txt <==
These tables are arranged like Table 1 from Mannucci et al 2010 with the same mass and SFR bins.  The mass increases left to right and SFR increases top to bottom.
mass bins (in units of 10^10 Msolar): 
   0.126   0.178   0.251   0.355   0.501   0.708   1.00   1.41   2.00   2.82   3.98   5.62   7.94   11.2   15.8   22.4
SFR bins (in units of Msolar/year): 
   0.035   0.050   0.071   0.10   0.14   0.20   0.28   0.40   0.56   0.79   1.12   1.58   2.24   3.16   4.47   6.31
 
total count across ALL SFR and Masses:         5345
total count in table (limited SFR and Mass range):       3039.00
 
sample size
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0
     0.050         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0
     0.071         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0
      0.10         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0
      0.14         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0
      0.20         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0
      0.28         0         0         0         2         0         1         0         0         0         0         0         1         0         0         0         0
      0.40         0         0         1         2         2         2         1         2         3         0         1         2         2         0         0         0
      0.56         0         0         1         0         6         3         3         6         2         1         5         7         6         0         0         0
      0.79         0         0         0         2         5        12        11         5        11         8        13        23        18         6         0         0
      1.12         0         0         2         2         3        14        18        25        12        11        34        32        37        20         2         0
      1.58         0         0         0         0         7        22        26        39        35        34        53        60        53        28         1         0
      2.24         0         1         0         4         5        25        52        54        68        65        80        94        94        29         3         0
      3.16         0         0         0         3         3        26        48        67        70        88        98        87        88        29         7         0
      4.47         2         2         1         4         9        22        46        53        87        94        93        93        70        22        12         1
      6.31         0         0         0         0         4        11        30        50        74        74        86        69        61        24         8         3
 
source density (sample size/redshift shell volume [Gpc^-3])
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0
     0.050       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0
     0.071       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0
      0.10       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0
      0.14       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0
      0.20       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0
      0.28       0.0       0.0       0.0       0.8       0.0       0.4       0.0       0.0       0.0       0.0       0.0       0.4       0.0       0.0       0.0       0.0
      0.40       0.0       0.0       0.4       0.8       0.8       0.8       0.4       0.8       1.2       0.0       0.4       0.8       0.8       0.0       0.0       0.0
      0.56       0.0       0.0       0.4       0.0       2.5       1.2       1.2       2.5       0.8       0.4       2.0       2.9       2.5       0.0       0.0       0.0
      0.79       0.0       0.0       0.0       0.8       2.0       4.9       4.5       2.0       4.5       3.3       5.3       9.4       7.4       2.5       0.0       0.0
      1.12       0.0       0.0       0.8       0.8       1.2       5.7       7.4      10.2       4.9       4.5      13.9      13.1      15.1       8.2       0.8       0.0
      1.58       0.0       0.0       0.0       0.0       2.9       9.0      10.6      16.0      14.3      13.9      21.7      24.6      21.7      11.5       0.4       0.0
      2.24       0.0       0.4       0.0       1.6       2.0      10.2      21.3      22.1      27.8      26.6      32.7      38.5      38.5      11.9       1.2       0.0
      3.16       0.0       0.0       0.0       1.2       1.2      10.6      19.6      27.4      28.7      36.0      40.1      35.6      36.0      11.9       2.9       0.0
      4.47       0.8       0.8       0.4       1.6       3.7       9.0      18.8      21.7      35.6      38.5      38.1      38.1      28.7       9.0       4.9       0.4
      6.31       0.0       0.0       0.0       0.0       1.6       4.5      12.3      20.5      30.3      30.3      35.2      28.2      25.0       9.8       3.3       1.2
 
median radius
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
    0.0350                                                                                                                                                                
    0.0500                                                                                                                                                                
    0.0710                                                                                                                                                                
     0.100                                                                                                                                                                
     0.140                                                                                                                                                                
     0.200                                                                                                                                                                
     0.280                                    4.47                3.89                                                        4.60                                        
     0.400                          4.03      4.92      4.71      4.09      4.16      4.73      4.48                4.06      4.48      4.40                              
     0.560                          4.84                4.38      4.64      4.04      4.46      4.72      3.95      4.84      4.66      4.64                              
     0.790                                    4.24      4.23      4.50      4.25      4.22      4.60      4.49      4.72      4.70      4.42      4.71                    
      1.12                          4.12      4.62      4.29      4.09      4.17      4.20      4.42      4.42      4.60      4.58      4.54      4.53      4.81          
      1.58                                              4.00      4.28      4.58      4.31      4.37      4.59      4.58      4.64      4.59      4.62      4.22          
      2.24                4.21                4.06      4.30      3.94      4.19      4.37      4.34      4.46      4.53      4.52      4.49      4.70      4.74          
      3.16                                    3.96      4.21      4.00      4.25      4.21      4.42      4.53      4.54      4.47      4.57      4.51      4.67          
      4.47      4.31      3.81      4.69      4.02      4.08      4.12      4.21      4.25      4.30      4.39      4.47      4.51      4.49      4.61      4.64      4.01
      6.31                                              3.88      3.96      4.15      4.33      4.25      4.28      4.37      4.50      4.52      4.43      4.61      4.60
 
median metallicity [in units of (O/H)/(10^-3)]
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.050       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.071       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.10       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.14       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.20       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.28       NaN       NaN       NaN      0.89       NaN      0.65       NaN       NaN       NaN       NaN       NaN      2.10       NaN       NaN       NaN       NaN
      0.40       NaN       NaN      0.57      0.63      0.89      0.88      0.93      1.29      1.33       NaN      0.95      1.93      1.52       NaN       NaN       NaN
      0.56       NaN       NaN      0.46       NaN      0.93      0.91      1.05      1.16      1.64      1.10      1.20      1.28      1.54       NaN       NaN       NaN
      0.79       NaN       NaN       NaN      0.53      0.76      0.87      0.99      1.11      1.23      1.25      1.32      1.39      1.32      1.22       NaN       NaN
      1.12       NaN       NaN      0.57      0.76      0.76      0.90      0.98      1.12      1.16      1.22      1.33      1.34      1.31      1.39      1.66       NaN
      1.58       NaN       NaN       NaN       NaN      0.67      0.87      0.90      1.08      1.18      1.26      1.31      1.30      1.34      1.38      1.16       NaN
      2.24       NaN      0.57       NaN      0.48      0.69      0.80      0.86      1.00      1.13      1.23      1.32      1.32      1.34      1.41      1.52       NaN
      3.16       NaN       NaN       NaN      0.41      0.54      0.69      0.84      0.96      1.10      1.17      1.29      1.31      1.31      1.42      1.33       NaN
      4.47      0.38      0.32      0.34      0.44      0.61      0.58      0.73      0.89      1.02      1.18      1.24      1.30      1.33      1.37      1.45      1.07
      6.31       NaN       NaN       NaN       NaN      0.40      0.57      0.74      0.84      0.95      1.10      1.22      1.32      1.32      1.37      1.21      1.14
 
metallicity standard deviation [SD(medianmetallicity)/(10^-3)]
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.050       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.071       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.10       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.14       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.20       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.28       NaN       NaN       NaN      0.05       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.40       NaN       NaN       NaN      0.05      0.08      0.00       NaN      0.16      0.07       NaN       NaN      0.02      0.16       NaN       NaN       NaN
      0.56       NaN       NaN       NaN       NaN      0.14      0.16      0.18      0.14      0.52       NaN      0.08      0.28      0.41       NaN       NaN       NaN
      0.79       NaN       NaN       NaN      0.08      0.17      0.11      0.17      0.21      0.22      0.22      0.17      0.27      0.32      0.41       NaN       NaN
      1.12       NaN       NaN      0.15      0.09      0.14      0.15      0.15      0.17      0.24      0.21      0.18      0.25      0.21      0.24      0.71       NaN
      1.58       NaN       NaN       NaN       NaN      0.14      0.17      0.15      0.15      0.26      0.13      0.12      0.26      0.18      0.22       NaN       NaN
      2.24       NaN       NaN       NaN      0.12      0.09      0.15      0.16      0.18      0.17      0.22      0.17      0.20      0.18      0.28      0.12       NaN
      3.16       NaN       NaN       NaN      0.10      0.12      0.13      0.15      0.14      0.14      0.17      0.17      0.15      0.19      0.18      0.24       NaN
      4.47      0.01      0.10       NaN      0.14      0.13      0.09      0.15      0.10      0.17      0.17      0.15      0.14      0.15      0.17      0.17       NaN
      6.31       NaN       NaN       NaN       NaN      0.03      0.16      0.12      0.11      0.15      0.16      0.16      0.14      0.17      0.16      0.13      0.19


==> supplementtable_highz_smallr.txt <==
These tables are arranged like Table 1 from Mannucci et al 2010 with the same mass and SFR bins.  The mass increases left to right and SFR increases top to bottom.
mass bins (in units of 10^10 Msolar): 
   0.126   0.178   0.251   0.355   0.501   0.708   1.00   1.41   2.00   2.82   3.98   5.62   7.94   11.2   15.8   22.4
SFR bins (in units of Msolar/year): 
   0.035   0.050   0.071   0.10   0.14   0.20   0.28   0.40   0.56   0.79   1.12   1.58   2.24   3.16   4.47   6.31
 
total count across ALL SFR and Masses:         3282
total count in table (limited SFR and Mass range):       1662.00
 
sample size
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0
     0.050         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0
     0.071         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0
      0.10         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0
      0.14         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0
      0.20         0         0         0         0         0         0         1         0         0         0         0         0         0         0         0         0
      0.28         0         0         1         2         2         0         0         1         0         0         0         0         0         0         0         0
      0.40         0         0         1         0         3         0         1         0         0         0         0         0         0         0         0         0
      0.56         1         1         1         5         9         6         2         1         1         1         0         0         0         0         0         0
      0.79         0         0         3         4        12         7         9         8         5         2         1         2         2         0         0         0
      1.12         0         2         5        10        12        19        14        18         7         6         1         3         5         1         0         0
      1.58         2         2         6        15        23        33        31        26        11        10         7         8         0         0         0         0
      2.24         2         2         7        14        22        61        57        38        29         7         7         5         5         2         3         1
      3.16         3         3         6        16        30        71        73        72        22        22        12         7         6         5         0         0
      4.47         4         3        13        12        34        52        77        78        39        13        12        13         5         1         1         0
      6.31        13         7        18        16        26        40        53        60        33        19        15        11         9         3         0         0
 
source density (sample size/redshift shell volume [Gpc^-3])
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0
     0.050       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0
     0.071       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0
      0.10       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0
      0.14       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0
      0.20       0.0       0.0       0.0       0.0       0.0       0.0       0.4       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0
      0.28       0.0       0.0       0.4       0.8       0.8       0.0       0.0       0.4       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0
      0.40       0.0       0.0       0.4       0.0       1.2       0.0       0.4       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0
      0.56       0.4       0.4       0.4       2.0       3.7       2.5       0.8       0.4       0.4       0.4       0.0       0.0       0.0       0.0       0.0       0.0
      0.79       0.0       0.0       1.2       1.6       4.9       2.9       3.7       3.3       2.0       0.8       0.4       0.8       0.8       0.0       0.0       0.0
      1.12       0.0       0.8       2.0       4.1       4.9       7.8       5.7       7.4       2.9       2.5       0.4       1.2       2.0       0.4       0.0       0.0
      1.58       0.8       0.8       2.5       6.1       9.4      13.5      12.7      10.6       4.5       4.1       2.9       3.3       0.0       0.0       0.0       0.0
      2.24       0.8       0.8       2.9       5.7       9.0      25.0      23.3      15.6      11.9       2.9       2.9       2.0       2.0       0.8       1.2       0.4
      3.16       1.2       1.2       2.5       6.5      12.3      29.1      29.9      29.5       9.0       9.0       4.9       2.9       2.5       2.0       0.0       0.0
      4.47       1.6       1.2       5.3       4.9      13.9      21.3      31.5      31.9      16.0       5.3       4.9       5.3       2.0       0.4       0.4       0.0
      6.31       5.3       2.9       7.4       6.5      10.6      16.4      21.7      24.6      13.5       7.8       6.1       4.5       3.7       1.2       0.0       0.0
 
median radius
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
    0.0350                                                                                                                                                                
    0.0500                                                                                                                                                                
    0.0710                                                                                                                                                                
     0.100                                                                                                                                                                
     0.140                                                                                                                                                                
     0.200                                                                  3.54                                                                                          
     0.280                          2.24      3.12      2.98                          3.31                                                                                
     0.400                          2.80                3.12                3.40                                                                                          
     0.560      2.05      2.19      2.38      2.94      2.84      3.13      2.88      3.48      3.26      3.26                                                            
     0.790                          3.49      2.55      3.20      3.33      3.29      2.65      3.38      3.56      2.29      3.52      3.67                              
      1.12                2.65      3.10      3.07      3.28      3.10      3.00      3.25      3.32      3.46      3.36      3.57      3.53      3.63                    
      1.58      2.91      3.40      2.58      2.98      2.72      3.03      3.11      3.26      3.30      3.49      3.54      3.49                                        
      2.24      3.53      2.75      2.67      3.10      2.90      3.02      3.01      3.20      3.43      3.50      3.34      3.48      3.47      3.62      3.50      3.68
      3.16      2.28      2.41      2.69      2.69      2.99      2.98      3.07      3.21      3.29      3.40      3.45      3.57      3.53      3.55                    
      4.47      2.92      2.66      2.78      2.90      2.99      3.05      3.19      3.25      3.24      3.34      3.47      3.38      3.28      2.82      2.96          
      6.31      2.59      2.25      2.53      2.93      2.91      3.08      3.12      3.16      3.34      3.41      3.47      3.52      3.45      3.18                    
 
median metallicity [in units of (O/H)/(10^-3)]
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.050       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.071       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.10       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.14       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.20       NaN       NaN       NaN       NaN       NaN       NaN      1.76       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.28       NaN       NaN      0.69      0.87      0.94       NaN       NaN      1.37       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.40       NaN       NaN      0.62       NaN      0.92       NaN      1.22       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.56      0.54      0.40      0.97      0.88      1.03      1.13      1.45      1.31      1.13      1.41       NaN       NaN       NaN       NaN       NaN       NaN
      0.79       NaN       NaN      0.65      0.76      0.88      0.99      1.13      1.20      1.19      1.76      1.33      1.74      1.43       NaN       NaN       NaN
      1.12       NaN      0.62      0.50      0.68      0.80      0.92      0.99      1.24      1.21      1.66      1.38      1.36      1.40      1.39       NaN       NaN
      1.58      0.41      1.03      0.50      0.65      0.80      0.90      1.03      1.13      1.40      1.34      1.34      1.25       NaN       NaN       NaN       NaN
      2.24      0.81      0.41      0.50      0.53      0.70      0.86      1.04      1.20      1.17      1.35      1.35      1.35      1.19      1.43      1.23      1.01
      3.16      0.15      0.38      0.53      0.60      0.58      0.74      0.88      1.04      1.11      1.27      1.35      1.38      1.40      1.12       NaN       NaN
      4.47      0.28      0.23      0.40      0.50      0.55      0.69      0.83      0.98      1.08      1.15      1.30      1.36      1.31      1.08      1.25       NaN
      6.31      0.20      0.25      0.36      0.44      0.52      0.63      0.77      0.90      1.03      1.18      1.26      1.34      1.39      1.44       NaN       NaN
 
metallicity standard deviation [SD(medianmetallicity)/(10^-3)]
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.050       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.071       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.10       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.14       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.20       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.28       NaN       NaN       NaN      0.16      0.02       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.40       NaN       NaN       NaN       NaN      0.22       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.56       NaN       NaN       NaN      0.17      0.14      0.29      0.24       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.79       NaN       NaN      0.24      0.31      0.15      0.24      0.11      0.37      0.23      0.57       NaN      0.30      0.02       NaN       NaN       NaN
      1.12       NaN      0.09      0.12      0.16      0.13      0.14      0.22      0.27      0.32      0.34       NaN      0.08      0.19       NaN       NaN       NaN
      1.58      0.07      0.50      0.22      0.14      0.21      0.19      0.19      0.23      0.24      0.32      0.10      0.32       NaN       NaN       NaN       NaN
      2.24      0.37      0.06      0.13      0.15      0.15      0.16      0.18      0.21      0.20      0.17      0.11      0.08      0.21      0.12      0.06       NaN
      3.16      0.04      0.19      0.09      0.15      0.10      0.14      0.14      0.17      0.25      0.17      0.19      0.22      0.19      0.45       NaN       NaN
      4.47      0.08      0.05      0.13      0.11      0.15      0.17      0.15      0.15      0.21      0.26      0.13      0.13      0.13       NaN       NaN       NaN
      6.31      0.10      0.08      0.19      0.10      0.15      0.15      0.18      0.18      0.16      0.15      0.15      0.15      0.40      0.08       NaN       NaN


==> supplementtable_lowz_allr.txt <==
These tables are arranged like Table 1 from Mannucci et al 2010 with the same mass and SFR bins.  The mass increases left to right and SFR increases top to bottom.
mass bins (in units of 10^10 Msolar): 
   0.126   0.178   0.251   0.355   0.501   0.708   1.00   1.41   2.00   2.82   3.98   5.62   7.94   11.2   15.8   22.4
SFR bins (in units of Msolar/year): 
   0.035   0.050   0.071   0.10   0.14   0.20   0.28   0.40   0.56   0.79   1.12   1.58   2.24   3.16   4.47   6.31
 
total count across ALL SFR and Masses:        54831
total count in table (limited SFR and Mass range):       51225.0
 
sample size
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035         2         1         2        16        27        28        23        13         7         4         0         0         0         0         1         0
     0.050         3         4        16        35        97       107        89        52        41        14         6         1         0         0         0         0
     0.071         4         7        24        89       200       269       266       194       125        69        29        12         3         1         1         0
      0.10         8         8        45       156       336       529       547       451       298       181        85        31        11         5         1         0
      0.14         8        18        62       187       472       752       798       799       657       378       179        73        30         6         3         1
      0.20        15        32        86       266       555       948      1123      1156       907       644       354       185        55        19         8         1
      0.28        10        33       110       257       564       942      1323      1298      1182       812       508       260       104        42        11         4
      0.40        27        54       123       255       520       864      1133      1322      1163       948       591       293       143        48        17         3
      0.56        24        75       104       219       411       717       984      1142      1127       950       584       310       154        59        17        11
      0.79        17        59        88       178       310       491       701       928       881       797       560       304       153        58        18         4
      1.12        19        35        34        89       159       277       455       632       641       601       418       281       128        63        21         4
      1.58         8        13        24        37        77       148       251       345       436       392       307       181        98        36         6         3
      2.24         7         9        13        22        29        56        96       175       208       219       190       130        67        35         5         0
      3.16         2         8         1         8         8        23        36        64        85       126       106        84        56        13         3         0
      4.47         1         1         0         2         5         2        10        22        31        53        52        49        26         5         4         0
      6.31         0         1         2         0         1         2         1         6        17        21        21        19        12         6         0         0
 
source density (sample size/redshift shell volume [Gpc^-3])
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035     162.9      81.5     162.9    1303.5    2199.7    2281.1    1873.8    1059.1     570.3     325.9       0.0       0.0       0.0       0.0      81.5       0.0
     0.050     244.4     325.9    1303.5    2851.4    7902.5    8717.2    7250.7    4236.4    3340.2    1140.6     488.8      81.5       0.0       0.0       0.0       0.0
     0.071     325.9     570.3    1955.3    7250.7   16293.8   21915.2   21670.8   15805.0   10183.6    5621.4    2362.6     977.6     244.4      81.5      81.5       0.0
      0.10     651.8     651.8    3666.1   12709.2   27373.6   43097.1   44563.6   36742.5   24277.8   14745.9    6924.9    2525.5     896.2     407.3      81.5       0.0
      0.14     651.8    1466.4    5051.1   15234.7   38453.4   61264.7   65012.3   65093.8   53525.2   30795.3   14583.0    5947.2    2444.1     488.8     244.4      81.5
      0.20    1222.0    2607.0    7006.3   21670.8   45215.3   77232.7   91489.7   94178.2   73892.4   52466.1   28840.0   15071.8    4480.8    1547.9     651.8      81.5
      0.28     814.7    2688.5    8961.6   20937.5   45948.5   76743.8  107783.6  105746.8   96296.4   66152.9   41386.3   21182.0    8472.8    3421.7     896.2     325.9
      0.40    2199.7    4399.3   10020.7   20774.6   42363.9   70389.3   92304.4  107702.1   94748.5   77232.7   48148.2   23870.4   11650.1    3910.5    1385.0     244.4
      0.56    1955.3    6110.2    8472.8   17841.7   33483.8   58413.3   80165.5   93037.7   91815.6   77395.6   47577.9   25255.4   12546.2    4806.7    1385.0     896.2
      0.79    1385.0    4806.7    7169.3   14501.5   25255.4   40001.3   57109.8   75603.3   71774.2   64930.8   45622.7   24766.6   12464.8    4725.2    1466.4     325.9
      1.12    1547.9    2851.4    2769.9    7250.7   12953.6   22566.9   37068.4   51488.4   52221.7   48962.9   34054.1   22892.8   10428.0    5132.6    1710.9     325.9
      1.58     651.8    1059.1    1955.3    3014.4    6273.1   12057.4   20448.7   28106.8   35520.5   31935.9   25011.0   14745.9    7984.0    2932.9     488.8     244.4
      2.24     570.3     733.2    1059.1    1792.3    2362.6    4562.3    7821.0   14257.1   16945.6   17841.7   15479.1   10591.0    5458.4    2851.4     407.3       0.0
      3.16     162.9     651.8      81.5     651.8     651.8    1873.8    2932.9    5214.0    6924.9   10265.1    8635.7    6843.4    4562.3    1059.1     244.4       0.0
      4.47      81.5      81.5       0.0     162.9     407.3     162.9     814.7    1792.3    2525.5    4317.9    4236.4    3992.0    2118.2     407.3     325.9       0.0
      6.31       0.0      81.5     162.9       0.0      81.5     162.9      81.5     488.8    1385.0    1710.9    1710.9    1547.9     977.6     488.8       0.0       0.0
 
median radius
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
    0.0350      4.56      3.26      2.92      4.94      4.74      4.58      4.76      4.59      5.57      5.65                                              6.73          
    0.0500      3.15      3.37      4.24      4.82      4.77      4.65      5.02      4.79      5.12      5.65      4.91      5.77                                        
    0.0710      3.85      2.85      4.09      4.44      4.59      4.63      4.57      4.77      5.14      5.20      5.70      6.58      5.31      5.71      3.93          
     0.100      2.23      3.55      3.84      4.12      4.31      4.51      4.58      4.51      4.63      5.14      5.52      6.22      5.46      5.90     0.986          
     0.140      1.80      2.23      3.63      3.81      4.02      4.17      4.40      4.34      4.56      4.82      5.29      5.14      6.53      5.80      6.21      8.98
     0.200      1.73      2.05      3.06      3.47      3.76      3.99      4.11      4.13      4.36      4.60      5.05      5.09      5.54      6.56      7.36      8.58
     0.280      1.97      1.92      2.78      3.20      3.41      3.73      3.85      3.89      4.11      4.39      4.86      5.16      5.67      6.26      6.51      5.89
     0.400      1.56      1.96      2.32      2.82      3.06      3.33      3.59      3.71      3.96      4.23      4.60      5.03      5.32      5.77      6.61      6.76
     0.560      1.59      1.69      2.20      2.52      2.88      3.01      3.26      3.51      3.68      4.00      4.54      4.83      5.12      5.66      5.80      6.43
     0.790      1.76      1.78      1.88      2.26      2.67      2.78      2.93      3.26      3.49      3.82      4.18      4.66      5.14      5.83      6.28      7.39
      1.12      1.60      1.69      1.88      2.12      2.33      2.59      2.80      2.96      3.22      3.54      3.97      4.31      4.57      5.61      5.94      7.49
      1.58      1.84      1.76      2.12      2.18      2.31      2.37      2.60      2.70      3.10      3.38      3.75      4.18      4.21      5.31      5.62      6.19
      2.24      1.90      2.07      2.02      1.93      2.31      2.41      2.41      2.60      2.88      3.14      3.54      4.09      4.29      4.99      4.42          
      3.16      2.08      2.05      1.06      2.38      2.34      2.13      2.27      2.58      2.64      2.85      3.48      3.77      4.11      4.60      5.03          
      4.47      2.41      1.73                3.89      2.09      2.22      2.76      2.40      2.72      2.81      3.01      3.77      4.08      4.65      5.10          
      6.31                1.82      3.32                2.16      1.78      2.24      2.16      2.64      2.67      3.10      3.39      3.48      4.84                    
 
median metallicity [in units of (O/H)/(10^-3)]
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035      0.66      0.65      0.72      0.95      0.98      1.14      1.23      1.41      1.45      1.41       NaN       NaN       NaN       NaN      1.06       NaN
     0.050      0.63      0.74      0.80      0.86      0.97      1.08      1.19      1.29      1.35      1.29      1.42      1.48       NaN       NaN       NaN       NaN
     0.071      0.61      0.67      0.72      0.82      0.96      1.05      1.18      1.23      1.30      1.33      1.39      1.55      1.25      1.73      1.23       NaN
      0.10      0.52      0.62      0.72      0.82      0.94      1.03      1.13      1.22      1.26      1.30      1.35      1.41      1.36      0.88      0.81       NaN
      0.14      0.70      0.71      0.67      0.80      0.91      1.01      1.10      1.19      1.24      1.29      1.30      1.33      1.33      1.69      0.89      0.91
      0.20      0.55      0.61      0.68      0.77      0.89      1.01      1.10      1.17      1.23      1.26      1.29      1.31      1.33      1.36      1.12      1.49
      0.28      0.57      0.69      0.71      0.77      0.88      1.00      1.09      1.17      1.21      1.24      1.27      1.29      1.33      1.29      1.41      0.77
      0.40      0.50      0.57      0.69      0.73      0.86      0.99      1.09      1.17      1.22      1.23      1.26      1.28      1.34      1.32      1.47      0.65
      0.56      0.45      0.53      0.60      0.73      0.85      0.99      1.10      1.18      1.22      1.25      1.26      1.27      1.29      1.31      1.37      1.36
      0.79      0.43      0.47      0.61      0.72      0.81      0.95      1.09      1.17      1.23      1.26      1.28      1.30      1.34      1.35      1.35      1.02
      1.12      0.39      0.46      0.52      0.64      0.79      0.94      1.08      1.17      1.25      1.28      1.28      1.29      1.31      1.31      1.24      1.28
      1.58      0.34      0.36      0.50      0.57      0.71      0.83      1.00      1.16      1.24      1.28      1.32      1.30      1.33      1.33      1.46      1.16
      2.24      0.31      0.33      0.42      0.55      0.58      0.81      0.94      1.09      1.18      1.29      1.33      1.31      1.36      1.35      1.26       NaN
      3.16      0.43      0.43      0.71      0.45      0.73      0.76      0.86      1.05      1.13      1.28      1.31      1.34      1.32      1.29      1.10       NaN
      4.47      0.20      0.36       NaN      1.16      0.51      1.02      0.76      0.94      1.11      1.19      1.28      1.30      1.31      1.36      1.51       NaN
      6.31       NaN      0.14      0.97       NaN      0.62      1.00      0.66      0.83      1.03      1.12      1.23      1.30      1.42      1.35       NaN       NaN
 
metallicity standard deviation [SD(medianmetallicity)/(10^-3)]
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035      0.04       NaN      0.01      0.10      0.20      0.14      0.12      0.19      0.26      0.37       NaN       NaN       NaN       NaN       NaN       NaN
     0.050      0.14      0.07      0.16      0.11      0.13      0.15      0.19      0.20      0.28      0.29      0.30       NaN       NaN       NaN       NaN       NaN
     0.071      0.22      0.17      0.17      0.14      0.13      0.15      0.17      0.20      0.22      0.23      0.24      0.42      0.29       NaN       NaN       NaN
      0.10      0.13      0.11      0.13      0.12      0.12      0.14      0.16      0.17      0.21      0.20      0.27      0.32      0.76      0.82       NaN       NaN
      0.14      0.27      0.17      0.15      0.13      0.13      0.14      0.15      0.18      0.19      0.22      0.23      0.29      0.28      0.38      0.33       NaN
      0.20      0.15      0.20      0.14      0.13      0.13      0.14      0.15      0.18      0.19      0.21      0.25      0.33      0.38      0.44      0.68       NaN
      0.28      0.16      0.17      0.14      0.14      0.14      0.15      0.15      0.17      0.18      0.20      0.20      0.24      0.34      0.45      0.55      0.22
      0.40      0.26      0.12      0.16      0.16      0.16      0.14      0.16      0.17      0.18      0.20      0.20      0.22      0.28      0.44      0.51      0.68
      0.56      0.16      0.12      0.15      0.16      0.15      0.17      0.17      0.18      0.19      0.19      0.19      0.22      0.21      0.34      0.47      0.33
      0.79      0.26      0.17      0.19      0.16      0.16      0.19      0.18      0.18      0.18      0.20      0.19      0.20      0.25      0.37      0.47      0.39
      1.12      0.16      0.20      0.17      0.17      0.16      0.18      0.19      0.18      0.19      0.18      0.19      0.20      0.23      0.25      0.32      0.16
      1.58      0.05      0.10      0.13      0.16      0.19      0.18      0.19      0.19      0.19      0.18      0.18      0.23      0.25      0.21      0.43      0.51
      2.24      0.32      0.15      0.09      0.25      0.19      0.17      0.18      0.19      0.19      0.19      0.21      0.19      0.16      0.25      0.35       NaN
      3.16      0.12      0.18       NaN      0.09      0.19      0.22      0.22      0.21      0.21      0.20      0.18      0.18      0.17      0.19      0.52       NaN
      4.47       NaN       NaN       NaN      0.27      0.15      0.33      0.12      0.24      0.20      0.19      0.15      0.15      0.16      0.18      0.27       NaN
      6.31       NaN       NaN      0.50       NaN       NaN      0.03       NaN      0.19      0.21      0.16      0.18      0.16      0.20      0.09       NaN       NaN


==> supplementtable_lowz_larger.txt <==
These tables are arranged like Table 1 from Mannucci et al 2010 with the same mass and SFR bins.  The mass increases left to right and SFR increases top to bottom.
mass bins (in units of 10^10 Msolar): 
   0.126   0.178   0.251   0.355   0.501   0.708   1.00   1.41   2.00   2.82   3.98   5.62   7.94   11.2   15.8   22.4
SFR bins (in units of Msolar/year): 
   0.035   0.050   0.071   0.10   0.14   0.20   0.28   0.40   0.56   0.79   1.12   1.58   2.24   3.16   4.47   6.31
 
total count across ALL SFR and Masses:        10096
total count in table (limited SFR and Mass range):       9727.00
 
sample size
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035         0         0         0         7        11         9         9         6         5         4         0         0         0         0         1         0
     0.050         0         0         5        14        38        43        49        23        23         9         2         1         0         0         0         0
     0.071         0         0         5        28        69       106       101        84        69        41        20        11         2         1         0         0
      0.10         0         0         2        25        93       157       202       175       117       101        55        27         7         4         0         0
      0.14         1         1         1        25        61       158       214       230       236       174       105        47        22         4         2         1
      0.20         0         2         1        16        53       155       231       279       264       258       185       106        39        15         7         1
      0.28         0         0         3         6        37        84       177       215       263       267       236       144        72        27         8         3
      0.40         0         0         0         2        17        42        77       169       221       235       231       156        88        37        14         3
      0.56         1         0         1         0         5        12        33        81       121       154       212       139        83        43        11        10
      0.79         1         0         1         2         0         8        14        41        76       101       133       121        84        40        16         3
      1.12         0         0         0         1         0         2         1        15        27        53        73        81        51        42        14         4
      1.58         0         0         0         0         0         2         2         5        18        15        35        44        27        22         3         2
      2.24         0         0         0         0         0         0         1         0         4         4        16        26        20        19         2         0
      3.16         0         0         0         0         0         0         0         1         0         2        11         8         9         3         2         0
      4.47         0         0         0         0         0         0         0         0         0         2         0         4         4         2         2         0
      6.31         0         0         0         0         0         0         0         0         0         0         1         4         3         2         0         0
 
source density (sample size/redshift shell volume [Gpc^-3])
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       0.0       0.0       0.0     570.3     896.2     733.2     733.2     488.8     407.3     325.9       0.0       0.0       0.0       0.0      81.5       0.0
     0.050       0.0       0.0     407.3    1140.6    3095.8    3503.2    3992.0    1873.8    1873.8     733.2     162.9      81.5       0.0       0.0       0.0       0.0
     0.071       0.0       0.0     407.3    2281.1    5621.4    8635.7    8228.4    6843.4    5621.4    3340.2    1629.4     896.2     162.9      81.5       0.0       0.0
      0.10       0.0       0.0     162.9    2036.7    7576.6   12790.6   16456.7   14257.1    9531.9    8228.4    4480.8    2199.7     570.3     325.9       0.0       0.0
      0.14      81.5      81.5      81.5    2036.7    4969.6   12872.1   17434.4   18737.9   19226.7   14175.6    8554.3    3829.0    1792.3     325.9     162.9      81.5
      0.20       0.0     162.9      81.5    1303.5    4317.9   12627.7   18819.4   22729.9   21507.8   21019.0   15071.8    8635.7    3177.3    1222.0     570.3      81.5
      0.28       0.0       0.0     244.4     488.8    3014.4    6843.4   14420.0   17515.8   21426.4   21752.2   19226.7   11731.5    5865.8    2199.7     651.8     244.4
      0.40       0.0       0.0       0.0     162.9    1385.0    3421.7    6273.1   13768.3   18004.7   19145.2   18819.4   12709.2    7169.3    3014.4    1140.6     244.4
      0.56      81.5       0.0      81.5       0.0     407.3     977.6    2688.5    6599.0    9857.8   12546.2   17271.4   11324.2    6761.9    3503.2     896.2     814.7
      0.79      81.5       0.0      81.5     162.9       0.0     651.8    1140.6    3340.2    6191.6    8228.4   10835.4    9857.8    6843.4    3258.8    1303.5     244.4
      1.12       0.0       0.0       0.0      81.5       0.0     162.9      81.5    1222.0    2199.7    4317.9    5947.2    6599.0    4154.9    3421.7    1140.6     325.9
      1.58       0.0       0.0       0.0       0.0       0.0     162.9     162.9     407.3    1466.4    1222.0    2851.4    3584.6    2199.7    1792.3     244.4     162.9
      2.24       0.0       0.0       0.0       0.0       0.0       0.0      81.5       0.0     325.9     325.9    1303.5    2118.2    1629.4    1547.9     162.9       0.0
      3.16       0.0       0.0       0.0       0.0       0.0       0.0       0.0      81.5       0.0     162.9     896.2     651.8     733.2     244.4     162.9       0.0
      4.47       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0     162.9       0.0     325.9     325.9     162.9     162.9       0.0
      6.31       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0      81.5     325.9     244.4     162.9       0.0       0.0
 
median radius
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
    0.0350                                    5.53      5.60      5.46      5.29      6.18      6.56      5.65                                              6.73          
    0.0500                          5.48      5.84      5.64      5.66      5.59      5.64      5.94      5.84      5.95      5.77                                        
    0.0710                          5.31      5.38      5.30      5.46      5.76      5.47      5.74      5.68      6.48      6.58      9.54      5.71                    
     0.100                          6.39      5.40      5.47      5.51      5.54      5.56      5.77      6.02      6.04      6.32      6.32      7.50                    
     0.140      6.34      5.17      5.38      5.26      5.37      5.51      5.44      5.47      5.52      5.85      5.86      5.85      6.76      6.57      10.4      8.98
     0.200                7.10      5.62      5.20      5.47      5.36      5.46      5.53      5.59      5.65      5.85      6.03      5.98      6.92      7.36      8.58
     0.280                          5.48      5.36      5.27      5.38      5.38      5.40      5.54      5.63      5.69      6.06      6.32      6.93      6.91      5.89
     0.400                                    5.62      5.17      5.38      5.39      5.39      5.41      5.52      5.70      6.00      6.02      6.02      6.97      6.76
     0.560      8.14                6.03                5.45      5.44      5.31      5.45      5.33      5.41      5.54      5.75      6.02      6.05      6.22      7.19
     0.790      5.90                5.24      5.26                5.20      5.32      5.45      5.33      5.40      5.58      5.63      5.89      6.40      6.30      7.39
      1.12                                    28.0                7.39      5.59      5.44      5.33      5.23      5.39      5.75      5.74      6.41      6.82      7.49
      1.58                                                        5.24      6.25      5.42      5.25      5.33      5.33      5.49      5.58      5.76      5.70      8.18
      2.24                                                                  5.62                5.48      5.13      5.77      5.60      5.30      5.70      6.54          
      3.16                                                                            5.01                5.89      5.64      5.40      6.19      6.62      5.64          
      4.47                                                                                                7.00                5.72      5.08      6.42      7.52          
      6.31                                                                                                          5.43      5.08      5.37      5.11                    
 
median metallicity [in units of (O/H)/(10^-3)]
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       NaN       NaN       NaN      0.93      0.91      1.11      1.21      1.41      1.35      1.41       NaN       NaN       NaN       NaN      1.06       NaN
     0.050       NaN       NaN      0.76      0.86      0.96      1.04      1.16      1.29      1.30      1.36      1.81      1.48       NaN       NaN       NaN       NaN
     0.071       NaN       NaN      0.66      0.82      0.91      1.01      1.13      1.21      1.28      1.34      1.39      1.55      1.25      1.73       NaN       NaN
      0.10       NaN       NaN      0.66      0.80      0.91      0.99      1.09      1.19      1.24      1.29      1.37      1.41      1.36      0.88       NaN       NaN
      0.14      0.60      0.53      0.81      0.77      0.87      0.96      1.06      1.14      1.21      1.27      1.30      1.34      1.35      1.69      0.89      0.91
      0.20       NaN      1.26      0.54      0.66      0.86      0.95      1.04      1.11      1.20      1.24      1.28      1.30      1.34      1.27      0.74      1.49
      0.28       NaN       NaN      0.86      0.70      0.81      0.95      1.03      1.09      1.16      1.20      1.25      1.27      1.35      1.31      1.41      0.51
      0.40       NaN       NaN       NaN      0.66      0.81      0.93      0.98      1.10      1.14      1.19      1.26      1.26      1.32      1.30      1.47      0.65
      0.56      0.87       NaN      0.71       NaN      0.69      0.88      0.95      1.08      1.16      1.21      1.24      1.25      1.29      1.31      1.36      1.44
      0.79      0.74       NaN      1.31      0.79       NaN      0.73      0.92      1.08      1.19      1.22      1.24      1.27      1.37      1.33      1.35      1.02
      1.12       NaN       NaN       NaN      1.15       NaN      1.51      1.07      1.07      1.15      1.28      1.25      1.29      1.30      1.31      1.31      1.28
      1.58       NaN       NaN       NaN       NaN       NaN      0.66      1.09      1.06      1.14      1.28      1.37      1.32      1.32      1.33      1.27      1.91
      2.24       NaN       NaN       NaN       NaN       NaN       NaN      0.95       NaN      1.16      1.31      1.36      1.39      1.44      1.35      1.26       NaN
      3.16       NaN       NaN       NaN       NaN       NaN       NaN       NaN      0.99       NaN      1.25      1.23      1.38      1.37      1.17      1.10       NaN
      4.47       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN      1.05       NaN      1.11      1.30      1.51      1.51       NaN
      6.31       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN      0.97      1.37      1.42      1.42       NaN       NaN
 
metallicity standard deviation [SD(medianmetallicity)/(10^-3)]
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       NaN       NaN       NaN      0.12      0.15      0.06      0.11      0.20      0.30      0.37       NaN       NaN       NaN       NaN       NaN       NaN
     0.050       NaN       NaN      0.15      0.12      0.12      0.12      0.17      0.19      0.22      0.27      0.36       NaN       NaN       NaN       NaN       NaN
     0.071       NaN       NaN      0.11      0.14      0.12      0.14      0.15      0.17      0.18      0.25      0.19      0.37      0.26       NaN       NaN       NaN
      0.10       NaN       NaN      0.06      0.12      0.10      0.13      0.14      0.15      0.17      0.16      0.26      0.26      0.74      0.62       NaN       NaN
      0.14       NaN       NaN       NaN      0.11      0.12      0.13      0.12      0.16      0.16      0.21      0.20      0.26      0.25      0.15      0.37       NaN
      0.20       NaN      0.58       NaN      0.13      0.12      0.12      0.13      0.16      0.18      0.20      0.22      0.29      0.38      0.40      0.54       NaN
      0.28       NaN       NaN      0.18      0.12      0.12      0.13      0.13      0.18      0.16      0.20      0.18      0.21      0.24      0.38      0.53      0.15
      0.40       NaN       NaN       NaN      0.04      0.12      0.12      0.16      0.17      0.18      0.21      0.18      0.19      0.28      0.38      0.47      0.68
      0.56       NaN       NaN       NaN       NaN      0.07      0.16      0.12      0.16      0.18      0.19      0.21      0.20      0.19      0.25      0.42      0.35
      0.79       NaN       NaN       NaN      0.03       NaN      0.18      0.21      0.17      0.16      0.18      0.21      0.20      0.25      0.36      0.50      0.47
      1.12       NaN       NaN       NaN       NaN       NaN      0.62       NaN      0.27      0.21      0.19      0.19      0.21      0.27      0.26      0.26      0.16
      1.58       NaN       NaN       NaN       NaN       NaN      0.00      0.13      0.05      0.15      0.17      0.21      0.23      0.16      0.22      0.50      0.53
      2.24       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN      0.09      0.25      0.25      0.24      0.15      0.27      0.04       NaN
      3.16       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN      0.06      0.16      0.21      0.23      0.20      0.50       NaN
      4.47       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN      0.04       NaN      0.21      0.23      0.11      0.18       NaN
      6.31       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN      0.10      0.20      0.05       NaN       NaN


==> supplementtable_lowz_midr.txt <==
These tables are arranged like Table 1 from Mannucci et al 2010 with the same mass and SFR bins.  The mass increases left to right and SFR increases top to bottom.
mass bins (in units of 10^10 Msolar): 
   0.126   0.178   0.251   0.355   0.501   0.708   1.00   1.41   2.00   2.82   3.98   5.62   7.94   11.2   15.8   22.4
SFR bins (in units of Msolar/year): 
   0.035   0.050   0.071   0.10   0.14   0.20   0.28   0.40   0.56   0.79   1.12   1.58   2.24   3.16   4.47   6.31
 
total count across ALL SFR and Masses:        18720
total count in table (limited SFR and Mass range):       17866.0
 
sample size
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035         1         0         0         8        14        13        11         4         1         0         0         0         0         0         0         0
     0.050         1         0         5        20        51        52        28        22        11         4         2         0         0         0         0         0
     0.071         2         2        10        47       100       118       121        79        33        20         7         1         1         0         1         0
      0.10         0         3        24        88       174       271       243       184       113        55        25         3         3         1         0         0
      0.14         0         0        27        78       260       374       386       352       274       142        55        21         7         2         1         0
      0.20         0         3        16        86       242       445       520       494       390       240       119        62        12         3         1         0
      0.28         1         4        10        65       175       399       575       535       493       339       203        87        24        12         3         1
      0.40         0         0         5        35       100       261       424       501       489       439       234        97        40         8         3         0
      0.56         0         1         2        15        60       134       261       390       436       421       254       114        55        14         5         0
      0.79         1         0         0         8        27        58       111       238       291       334       251       128        54        14         2         1
      1.12         0         1         0         5         1        20        52       119       173       207       182       125        57        19         7         0
      1.58         0         0         0         4         2         8        21        40        82       131       128        91        52        11         3         0
      2.24         0         0         0         0         0         4         3        10        36        54        64        52        33        10         2         0
      3.16         0         0         0         0         0         1         2         7         8        18        30        38        30         8         1         0
      4.47         0         0         0         1         0         0         2         1         3         7        14        23        13         2         0         0
      6.31         0         0         0         0         0         0         0         1         1         0         5         4         2         4         0         0
 
source density (sample size/redshift shell volume [Gpc^-3])
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035      81.5       0.0       0.0     651.8    1140.6    1059.1     896.2     325.9      81.5       0.0       0.0       0.0       0.0       0.0       0.0       0.0
     0.050      81.5       0.0     407.3    1629.4    4154.9    4236.4    2281.1    1792.3     896.2     325.9     162.9       0.0       0.0       0.0       0.0       0.0
     0.071     162.9     162.9     814.7    3829.0    8146.9    9613.3    9857.8    6436.1    2688.5    1629.4     570.3      81.5      81.5       0.0      81.5       0.0
      0.10       0.0     244.4    1955.3    7169.3   14175.6   22078.1   19797.0   14990.3    9206.0    4480.8    2036.7     244.4     244.4      81.5       0.0       0.0
      0.14       0.0       0.0    2199.7    6354.6   21182.0   30469.4   31447.1   28677.1   22322.5   11568.6    4480.8    1710.9     570.3     162.9      81.5       0.0
      0.20       0.0     244.4    1303.5    7006.3   19715.5   36253.7   42363.9   40245.7   31772.9   19552.6    9694.8    5051.1     977.6     244.4      81.5       0.0
      0.28      81.5     325.9     814.7    5295.5   14257.1   32506.2   46844.7   43585.9   40164.2   27618.0   16538.2    7087.8    1955.3     977.6     244.4      81.5
      0.40       0.0       0.0     407.3    2851.4    8146.9   21263.4   34542.9   40816.0   39838.4   35764.9   19063.8    7902.5    3258.8     651.8     244.4       0.0
      0.56       0.0      81.5     162.9    1222.0    4888.1   10916.9   21263.4   31772.9   35520.5   34298.5   20693.1    9287.5    4480.8    1140.6     407.3       0.0
      0.79      81.5       0.0       0.0     651.8    2199.7    4725.2    9043.1   19389.6   23707.5   27210.7   20448.7   10428.0    4399.3    1140.6     162.9      81.5
      1.12       0.0      81.5       0.0     407.3      81.5    1629.4    4236.4    9694.8   14094.1   16864.1   14827.4   10183.6    4643.7    1547.9     570.3       0.0
      1.58       0.0       0.0       0.0     325.9     162.9     651.8    1710.9    3258.8    6680.5   10672.4   10428.0    7413.7    4236.4     896.2     244.4       0.0
      2.24       0.0       0.0       0.0       0.0       0.0     325.9     244.4     814.7    2932.9    4399.3    5214.0    4236.4    2688.5     814.7     162.9       0.0
      3.16       0.0       0.0       0.0       0.0       0.0      81.5     162.9     570.3     651.8    1466.4    2444.1    3095.8    2444.1     651.8      81.5       0.0
      4.47       0.0       0.0       0.0      81.5       0.0       0.0     162.9      81.5     244.4     570.3    1140.6    1873.8    1059.1     162.9       0.0       0.0
      6.31       0.0       0.0       0.0       0.0       0.0       0.0       0.0      81.5      81.5       0.0     407.3     325.9     162.9     325.9       0.0       0.0
 
median radius
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
    0.0350      4.56                          4.54      4.45      4.37      4.60      4.58      4.80                                                                      
    0.0500      4.64                4.24      4.44      4.49      4.32      4.39      4.41      4.32      4.29      4.91                                                  
    0.0710      4.34      4.93      4.12      4.30      4.40      4.35      4.35      4.44      4.27      4.58      4.38      4.73      4.05                3.93          
     0.100                4.18      4.23      4.24      4.26      4.37      4.37      4.20      4.37      4.37      4.24      4.73      4.21      4.64                    
     0.140                          4.23      4.17      4.21      4.24      4.36      4.32      4.36      4.34      4.32      4.55      4.08      4.61      4.75          
     0.200                4.02      4.33      4.23      4.14      4.23      4.29      4.26      4.34      4.29      4.36      4.42      4.50      4.87      3.80          
     0.280      4.94      4.28      4.23      4.08      4.06      4.16      4.22      4.24      4.32      4.28      4.37      4.35      4.39      4.35      4.26      3.75
     0.400                          4.31      4.12      4.10      4.14      4.17      4.17      4.23      4.28      4.36      4.31      4.40      4.58      4.49          
     0.560                3.72      4.83      3.97      4.00      4.08      4.06      4.15      4.17      4.28      4.32      4.39      4.44      4.47      4.81          
     0.790      4.93                          3.98      4.06      4.05      4.03      4.05      4.14      4.21      4.31      4.38      4.36      4.54      4.85      4.66
      1.12                4.11                3.93      3.81      4.01      4.02      4.09      4.05      4.19      4.31      4.30      4.30      4.49      4.39          
      1.58                                    3.97      4.01      4.23      3.98      4.23      4.11      4.17      4.10      4.18      4.18      4.40      4.56          
      2.24                                                        4.33      4.51      4.13      3.94      4.10      4.16      4.32      4.23      4.38      4.42          
      3.16                                                        3.84      4.59      3.94      4.27      4.10      4.06      4.09      4.18      4.60      4.13          
      4.47                                    3.89                          3.96      3.92      4.07      3.86      4.15      4.19      4.22      4.65                    
      6.31                                                                            3.83      4.77                4.05      4.33      4.48      4.03                    
 
median metallicity [in units of (O/H)/(10^-3)]
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035      0.66       NaN       NaN      0.97      1.02      1.15      1.23      1.56      1.51       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.050      0.63       NaN      0.74      0.86      0.98      1.09      1.24      1.29      1.47      1.25      1.62       NaN       NaN       NaN       NaN       NaN
     0.071      0.59      0.66      0.78      0.83      0.96      1.07      1.18      1.27      1.31      1.29      1.40      0.70      1.46       NaN      1.23       NaN
      0.10       NaN      0.58      0.72      0.81      0.94      1.02      1.14      1.23      1.26      1.35      1.30      1.42      1.60      2.31       NaN       NaN
      0.14       NaN       NaN      0.65      0.78      0.88      1.00      1.08      1.19      1.26      1.30      1.30      1.33      1.22      1.69      0.98       NaN
      0.20       NaN      0.44      0.60      0.76      0.87      0.99      1.08      1.15      1.21      1.26      1.29      1.38      1.33      1.53      2.19       NaN
      0.28      0.79      0.57      0.65      0.73      0.85      0.96      1.06      1.14      1.18      1.25      1.28      1.33      1.34      1.25      1.75      0.97
      0.40       NaN       NaN      0.63      0.67      0.79      0.93      1.04      1.12      1.19      1.22      1.24      1.30      1.39      1.50      1.75       NaN
      0.56       NaN      0.47      0.65      0.62      0.76      0.89      1.01      1.12      1.17      1.22      1.26      1.28      1.29      1.37      1.47       NaN
      0.79      1.23       NaN       NaN      0.56      0.71      0.81      1.03      1.10      1.18      1.24      1.28      1.27      1.30      1.36      1.44      0.97
      1.12       NaN      0.86       NaN      0.51      0.71      0.82      0.98      1.07      1.15      1.24      1.29      1.26      1.30      1.31      1.17       NaN
      1.58       NaN       NaN       NaN      0.40      0.62      0.77      0.85      1.02      1.15      1.23      1.30      1.30      1.30      1.37      1.52       NaN
      2.24       NaN       NaN       NaN       NaN       NaN      0.84      0.66      0.92      1.12      1.21      1.29      1.29      1.35      1.37      1.38       NaN
      3.16       NaN       NaN       NaN       NaN       NaN      0.68      1.48      0.95      1.09      1.13      1.38      1.33      1.29      1.41      1.39       NaN
      4.47       NaN       NaN       NaN      1.16       NaN       NaN      0.78      0.85      1.10      1.11      1.25      1.31      1.28      1.64       NaN       NaN
      6.31       NaN       NaN       NaN       NaN       NaN       NaN       NaN      0.49      0.93       NaN      1.20      1.49      1.65      1.32       NaN       NaN
 
metallicity standard deviation [SD(medianmetallicity)/(10^-3)]
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       NaN       NaN       NaN      0.09      0.23      0.12      0.14      0.13       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.050       NaN       NaN      0.14      0.11      0.13      0.13      0.16      0.20      0.23      0.34      0.23       NaN       NaN       NaN       NaN       NaN
     0.071      0.05      0.11      0.10      0.13      0.12      0.14      0.17      0.22      0.22      0.16      0.13       NaN       NaN       NaN       NaN       NaN
      0.10       NaN      0.03      0.10      0.10      0.12      0.13      0.15      0.16      0.18      0.22      0.23      0.09      0.93       NaN       NaN       NaN
      0.14       NaN       NaN      0.13      0.11      0.12      0.12      0.13      0.16      0.18      0.21      0.28      0.22      0.34      0.69       NaN       NaN
      0.20       NaN      0.22      0.12      0.11      0.11      0.13      0.14      0.16      0.16      0.17      0.24      0.36      0.34      0.11       NaN       NaN
      0.28       NaN      0.06      0.13      0.11      0.13      0.14      0.14      0.14      0.17      0.18      0.19      0.23      0.45      0.55      0.53       NaN
      0.40       NaN       NaN      0.09      0.09      0.13      0.13      0.14      0.15      0.16      0.18      0.18      0.22      0.16      0.63      0.79       NaN
      0.56       NaN       NaN      0.09      0.21      0.11      0.15      0.14      0.16      0.18      0.19      0.17      0.22      0.22      0.48      0.54       NaN
      0.79       NaN       NaN       NaN      0.11      0.13      0.14      0.16      0.15      0.17      0.19      0.19      0.20      0.25      0.34      0.12       NaN
      1.12       NaN       NaN       NaN      0.07       NaN      0.15      0.23      0.16      0.18      0.19      0.19      0.18      0.20      0.25      0.44       NaN
      1.58       NaN       NaN       NaN      0.03      0.14      0.18      0.14      0.16      0.24      0.19      0.18      0.21      0.31      0.19      0.07       NaN
      2.24       NaN       NaN       NaN       NaN       NaN      0.18      0.17      0.11      0.21      0.21      0.22      0.17      0.16      0.25      0.61       NaN
      3.16       NaN       NaN       NaN       NaN       NaN       NaN      0.64      0.22      0.20      0.17      0.17      0.16      0.11      0.18       NaN       NaN
      4.47       NaN       NaN       NaN       NaN       NaN       NaN      0.13       NaN      0.07      0.21      0.15      0.13      0.15      0.22       NaN       NaN
      6.31       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN      0.10      0.12      0.08      0.11       NaN       NaN


==> supplementtable_lowz_smallr.txt <==
These tables are arranged like Table 1 from Mannucci et al 2010 with the same mass and SFR bins.  The mass increases left to right and SFR increases top to bottom.
mass bins (in units of 10^10 Msolar): 
   0.126   0.178   0.251   0.355   0.501   0.708   1.00   1.41   2.00   2.82   3.98   5.62   7.94   11.2   15.8   22.4
SFR bins (in units of Msolar/year): 
   0.035   0.050   0.071   0.10   0.14   0.20   0.28   0.40   0.56   0.79   1.12   1.58   2.24   3.16   4.47   6.31
 
total count across ALL SFR and Masses:        26015
total count in table (limited SFR and Mass range):       23632.0
 
sample size
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035         1         1         2         1         2         6         3         3         1         0         0         0         0         0         0         0
     0.050         2         4         6         1         8        12        12         7         7         1         2         0         0         0         0         0
     0.071         2         5         9        14        31        45        44        31        23         8         2         0         0         0         0         0
      0.10         8         5        19        43        69       101       102        92        68        25         5         1         1         0         1         0
      0.14         7        17        34        84       151       220       198       217       147        62        19         5         1         0         0         0
      0.20        15        27        69       164       260       348       372       383       253       146        50        17         4         1         0         0
      0.28         9        29        97       186       352       459       571       548       426       206        69        29         8         3         0         0
      0.40        27        54       118       218       403       561       632       652       453       274       126        40        15         3         0         0
      0.56        23        74       101       204       346       571       690       671       570       375       118        57        16         2         1         1
      0.79        15        59        87       168       283       425       576       649       514       362       176        55        15         4         0         0
      1.12        19        34        34        83       158       255       402       498       441       341       163        75        20         2         0         0
      1.58         8        13        24        33        75       138       228       300       336       246       144        46        19         3         0         1
      2.24         7         9        13        22        29        52        92       165       168       161       110        52        14         6         1         0
      3.16         2         8         1         8         8        22        34        56        77       106        65        38        17         2         0         0
      4.47         1         1         0         1         5         2         8        21        28        44        38        22         9         1         2         0
      6.31         0         1         2         0         1         2         1         5        16        21        15        11         7         0         0         0
 
source density (sample size/redshift shell volume [Gpc^-3])
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035      81.5      81.5     162.9      81.5     162.9     488.8     244.4     244.4      81.5       0.0       0.0       0.0       0.0       0.0       0.0       0.0
     0.050     162.9     325.9     488.8      81.5     651.8     977.6     977.6     570.3     570.3      81.5     162.9       0.0       0.0       0.0       0.0       0.0
     0.071     162.9     407.3     733.2    1140.6    2525.5    3666.1    3584.6    2525.5    1873.8     651.8     162.9       0.0       0.0       0.0       0.0       0.0
      0.10     651.8     407.3    1547.9    3503.2    5621.4    8228.4    8309.8    7495.2    5539.9    2036.7     407.3      81.5      81.5       0.0      81.5       0.0
      0.14     570.3    1385.0    2769.9    6843.4   12301.8   17923.2   16130.9   17678.8   11976.0    5051.1    1547.9     407.3      81.5       0.0       0.0       0.0
      0.20    1222.0    2199.7    5621.4   13360.9   21182.0   28351.2   30306.5   31202.6   20611.7   11894.5    4073.5    1385.0     325.9      81.5       0.0       0.0
      0.28     733.2    2362.6    7902.5   15153.2   28677.1   37394.3   46518.8   44645.0   34705.8   16782.6    5621.4    2362.6     651.8     244.4       0.0       0.0
      0.40    2199.7    4399.3    9613.3   17760.3   32832.0   45704.1   51488.4   53117.8   36905.5   22322.5   10265.1    3258.8    1222.0     244.4       0.0       0.0
      0.56    1873.8    6028.7    8228.4   16619.7   28188.3   46518.8   56213.6   54665.7   46437.4   30550.9    9613.3    4643.7    1303.5     162.9      81.5      81.5
      0.79    1222.0    4806.7    7087.8   13686.8   23055.7   34624.3   46926.2   52873.4   41875.1   29491.8   14338.6    4480.8    1222.0     325.9       0.0       0.0
      1.12    1547.9    2769.9    2769.9    6761.9   12872.1   20774.6   32750.6   40571.6   35927.9   27780.9   13279.5    6110.2    1629.4     162.9       0.0       0.0
      1.58     651.8    1059.1    1955.3    2688.5    6110.2   11242.7   18574.9   24440.7   27373.6   20041.4   11731.5    3747.6    1547.9     244.4       0.0      81.5
      2.24     570.3     733.2    1059.1    1792.3    2362.6    4236.4    7495.2   13442.4   13686.8   13116.5    8961.6    4236.4    1140.6     488.8      81.5       0.0
      3.16     162.9     651.8      81.5     651.8     651.8    1792.3    2769.9    4562.3    6273.1    8635.7    5295.5    3095.8    1385.0     162.9       0.0       0.0
      4.47      81.5      81.5       0.0      81.5     407.3     162.9     651.8    1710.9    2281.1    3584.6    3095.8    1792.3     733.2      81.5     162.9       0.0
      6.31       0.0      81.5     162.9       0.0      81.5     162.9      81.5     407.3    1303.5    1710.9    1222.0     896.2     570.3       0.0       0.0       0.0
 
median radius
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
    0.0350      2.61      3.26      2.92      3.50      3.67      3.23      3.22      3.06      3.64                                                                      
    0.0500      3.15      3.37      2.88      2.54      3.57      3.39      3.22      3.01      3.09      3.51      3.67                                                  
    0.0710      2.73      2.67      3.18      3.42      3.40      3.35      3.37      3.09      3.12      3.39      3.37                                                  
     0.100      2.23      3.10      3.06      3.14      3.43      3.33      3.11      2.96      3.05      2.99      3.20      2.72      1.04               0.986          
     0.140      1.59      2.16      3.10      3.27      3.34      3.31      3.35      3.12      3.11      3.21      3.16      3.48      3.61                              
     0.200      1.73      1.89      2.80      3.14      3.21      3.23      3.25      3.19      3.11      3.22      3.25      3.22      3.15      3.31                    
     0.280      1.88      1.81      2.58      2.90      3.08      3.13      3.16      3.15      3.14      3.22      3.31      3.38      3.30      3.67                    
     0.400      1.56      1.96      2.28      2.66      2.84      2.98      3.10      3.12      3.16      3.24      3.19      3.29      3.59      3.52                    
     0.560      1.52      1.69      2.18      2.48      2.71      2.82      2.92      3.02      3.09      3.17      3.23      3.33      3.42      3.58      3.11     0.987
     0.790      1.73      1.78      1.87      2.24      2.57      2.66      2.77      2.95      3.09      3.16      3.25      3.41      3.31      3.55                    
      1.12      1.60      1.69      1.88      2.10      2.33      2.54      2.73      2.77      2.94      3.12      3.28      3.14      3.38      3.45                    
      1.58      1.84      1.76      2.12      2.09      2.28      2.33      2.53      2.60      2.85      3.01      3.21      3.33      3.43      3.31                2.25
      2.24      1.90      2.07      2.02      1.93      2.31      2.30      2.40      2.55      2.71      2.80      3.19      3.29      3.22      3.61      2.64          
      3.16      2.08      2.05      1.06      2.38      2.34      2.13      2.26      2.51      2.61      2.75      2.93      3.17      3.21      3.45                    
      4.47      2.41      1.73                1.44      2.09      2.22      2.44      2.32      2.70      2.73      2.78      2.98      3.16      3.64      3.54          
      6.31                1.82      3.32                2.16      1.78      2.24      2.07      2.64      2.67      2.76      3.13      3.30                              
 
median metallicity [in units of (O/H)/(10^-3)]
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035      0.61      0.65      0.72      1.06      1.32      1.34      1.26      1.36      1.49       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.050      0.81      0.74      0.91      0.93      1.09      1.25      1.34      1.29      1.32      1.21      1.42       NaN       NaN       NaN       NaN       NaN
     0.071      1.00      0.68      0.75      0.82      1.03      1.14      1.27      1.27      1.33      1.33      1.16       NaN       NaN       NaN       NaN       NaN
      0.10      0.52      0.68      0.77      0.88      1.00      1.13      1.25      1.29      1.34      1.30      0.97      0.27      0.53       NaN      0.81       NaN
      0.14      0.70      0.71      0.72      0.82      0.97      1.10      1.19      1.26      1.30      1.34      1.32      1.03      1.38       NaN       NaN       NaN
      0.20      0.55      0.61      0.68      0.79      0.94      1.07      1.17      1.25      1.30      1.30      1.29      1.26      1.43      0.30       NaN       NaN
      0.28      0.56      0.71      0.71      0.79      0.90      1.04      1.14      1.24      1.28      1.26      1.35      1.34      1.21      0.80       NaN       NaN
      0.40      0.50      0.57      0.70      0.76      0.88      1.02      1.14      1.23      1.27      1.30      1.29      1.40      1.25      1.73       NaN       NaN
      0.56      0.44      0.54      0.60      0.74      0.86      1.02      1.15      1.22      1.26      1.31      1.31      1.39      1.36      0.72      0.60      1.20
      0.79      0.42      0.47      0.60      0.72      0.82      0.98      1.12      1.21      1.27      1.30      1.31      1.39      1.39      1.42       NaN       NaN
      1.12      0.39      0.46      0.52      0.65      0.79      0.95      1.09      1.19      1.28      1.30      1.29      1.31      1.39      1.52       NaN       NaN
      1.58      0.34      0.36      0.50      0.58      0.72      0.85      1.02      1.18      1.25      1.29      1.33      1.33      1.43      1.25       NaN      0.95
      2.24      0.31      0.33      0.42      0.55      0.58      0.81      0.96      1.10      1.20      1.30      1.34      1.30      1.35      1.43      1.26       NaN
      3.16      0.43      0.43      0.71      0.45      0.73      0.76      0.86      1.06      1.13      1.30      1.31      1.36      1.34      1.29       NaN       NaN
      4.47      0.20      0.36       NaN      0.77      0.51      1.02      0.76      0.94      1.11      1.21      1.30      1.30      1.33      1.16      1.81       NaN
      6.31       NaN      0.14      0.97       NaN      0.62      1.00      0.66      0.83      1.04      1.12      1.23      1.25      1.37       NaN       NaN       NaN
 
metallicity standard deviation [SD(medianmetallicity)/(10^-3)]
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       NaN       NaN      0.01       NaN      0.13      0.22      0.09      0.25       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.050      0.20      0.07      0.19       NaN      0.11      0.18      0.25      0.27      0.43       NaN      0.33       NaN       NaN       NaN       NaN       NaN
     0.071      0.27      0.16      0.24      0.17      0.15      0.16      0.20      0.20      0.31      0.31      0.48       NaN       NaN       NaN       NaN       NaN
      0.10      0.13      0.11      0.16      0.15      0.14      0.14      0.18      0.21      0.29      0.24      0.42       NaN       NaN       NaN       NaN       NaN
      0.14      0.28      0.17      0.17      0.14      0.14      0.15      0.16      0.21      0.24      0.25      0.25      0.65       NaN       NaN       NaN       NaN
      0.20      0.15      0.16      0.14      0.13      0.14      0.14      0.14      0.20      0.22      0.28      0.34      0.40      0.49       NaN       NaN       NaN
      0.28      0.15      0.18      0.14      0.14      0.14      0.15      0.16      0.17      0.18      0.21      0.25      0.40      0.50      0.54       NaN       NaN
      0.40      0.26      0.12      0.16      0.17      0.16      0.14      0.16      0.16      0.18      0.19      0.23      0.29      0.42      0.33       NaN       NaN
      0.56      0.14      0.13      0.15      0.15      0.15      0.17      0.17      0.17      0.19      0.20      0.22      0.27      0.24      0.06       NaN       NaN
      0.79      0.17      0.17      0.17      0.16      0.16      0.18      0.17      0.18      0.18      0.21      0.19      0.20      0.22      0.57       NaN       NaN
      1.12      0.16      0.20      0.17      0.17      0.16      0.18      0.18      0.17      0.17      0.17      0.19      0.22      0.18      0.28       NaN       NaN
      1.58      0.05      0.10      0.13      0.15      0.19      0.18      0.18      0.18      0.18      0.18      0.18      0.27      0.19      0.20       NaN       NaN
      2.24      0.32      0.15      0.09      0.25      0.19      0.17      0.18      0.19      0.19      0.17      0.19      0.18      0.14      0.15       NaN       NaN
      3.16      0.12      0.18       NaN      0.09      0.19      0.22      0.20      0.21      0.21      0.20      0.17      0.19      0.19      0.18       NaN       NaN
      4.47       NaN       NaN       NaN       NaN      0.15      0.33      0.13      0.24      0.21      0.18      0.15      0.16      0.15       NaN      0.40       NaN
      6.31       NaN       NaN      0.50       NaN       NaN      0.03       NaN      0.14      0.21      0.16      0.20      0.17      0.21       NaN       NaN       NaN


==> supplementtable_medz_allr.txt <==
These tables are arranged like Table 1 from Mannucci et al 2010 with the same mass and SFR bins.  The mass increases left to right and SFR increases top to bottom.
mass bins (in units of 10^10 Msolar): 
   0.126   0.178   0.251   0.355   0.501   0.708   1.00   1.41   2.00   2.82   3.98   5.62   7.94   11.2   15.8   22.4
SFR bins (in units of Msolar/year): 
   0.035   0.050   0.071   0.10   0.14   0.20   0.28   0.40   0.56   0.79   1.12   1.58   2.24   3.16   4.47   6.31
 
total count across ALL SFR and Masses:        46254
total count in table (limited SFR and Mass range):       41464.0
 
sample size
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0
     0.050         0         0         0         0         0         0         0         0         1         0         0         0         0         0         0         0
     0.071         1         0         0         0         0         0         1         2         4         0         0         0         0         0         0         0
      0.10         3         2         2         1         5         5         9        11        12         8         4         5         1         0         0         0
      0.14         1         2         6         8         8        11        28        62        69        53        31         7         3         1         0         0
      0.20         4         2        11        15        26        47        83       129       199       156        89        43        24         4         1         0
      0.28         2         9        12        16        30        56       171       283       415       423       298       167        53        15         3         0
      0.40         2         5        21        34        72       139       290       493       720       806       673       387       146        51        15         5
      0.56         3         8        25        56        96       147       349       624       976      1096       997       677       337       121        34         4
      0.79         0        10        32        87       140       195       325       695      1117      1374      1307       944       491       178        48        19
      1.12         5        10        40        92       141       199       365       647      1039      1381      1263       997       550       242        67        16
      1.58         2         9        29        76       145       178       302       498       841      1058      1189       913       505       234        77        18
      2.24         4         9        26        54        95       141       191       282       529       694       836       717       385       167        58        15
      3.16         5         7         9        23        52       101       122       174       288       424       475       453       247       104        47         4
      4.47         3         8         9        12        25        46        66        75       136       232       284       253       161        69        24         3
      6.31         2         5         8         6        14        12        19        34        75        91       152       120        80        35        11         4
 
source density (sample size/redshift shell volume [Gpc^-3])
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0
     0.050       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0      15.2       0.0       0.0       0.0       0.0       0.0       0.0       0.0
     0.071      15.2       0.0       0.0       0.0       0.0       0.0      15.2      30.3      60.6       0.0       0.0       0.0       0.0       0.0       0.0       0.0
      0.10      45.5      30.3      30.3      15.2      75.8      75.8     136.4     166.7     181.8     121.2      60.6      75.8      15.2       0.0       0.0       0.0
      0.14      15.2      30.3      90.9     121.2     121.2     166.7     424.2     939.4    1045.4     803.0     469.7     106.1      45.5      15.2       0.0       0.0
      0.20      60.6      30.3     166.7     227.3     393.9     712.1    1257.6    1954.5    3015.1    2363.6    1348.5     651.5     363.6      60.6      15.2       0.0
      0.28      30.3     136.4     181.8     242.4     454.5     848.5    2590.9    4287.8    6287.8    6409.0    4515.1    2530.3     803.0     227.3      45.5       0.0
      0.40      30.3      75.8     318.2     515.1    1090.9    2106.0    4393.9    7469.6   10908.9   12211.9   10196.8    5863.5    2212.1     772.7     227.3      75.8
      0.56      45.5     121.2     378.8     848.5    1454.5    2227.2    5287.8    9454.4   14787.6   16605.8   15105.8   10257.4    5106.0    1833.3     515.1      60.6
      0.79       0.0     151.5     484.8    1318.2    2121.2    2954.5    4924.2   10530.1   16923.9   20817.8   19802.7   14302.8    7439.3    2696.9     727.3     287.9
      1.12      75.8     151.5     606.0    1393.9    2136.3    3015.1    5530.2    9802.9   15742.1   20923.9   19136.0   15105.8    8333.2    3666.6    1015.1     242.4
      1.58      30.3     136.4     439.4    1151.5    2196.9    2696.9    4575.7    7545.3   12742.2   16030.0   18014.8   13833.1    7651.4    3545.4    1166.6     272.7
      2.24      60.6     136.4     393.9     818.2    1439.4    2136.3    2893.9    4272.6    8015.0   10515.0   12666.4   10863.4    5833.2    2530.3     878.8     227.3
      3.16      75.8     106.1     136.4     348.5     787.9    1530.3    1848.5    2636.3    4363.6    6424.1    7196.8    6863.5    3742.4    1575.7     712.1      60.6
      4.47      45.5     121.2     136.4     181.8     378.8     697.0    1000.0    1136.3    2060.6    3515.1    4303.0    3833.3    2439.3    1045.4     363.6      45.5
      6.31      30.3      75.8     121.2      90.9     212.1     181.8     287.9     515.1    1136.3    1378.8    2303.0    1818.1    1212.1     530.3     166.7      60.6
 
median radius
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
    0.0350                                                                                                                                                                
    0.0500                                                                                      6.07                                                                      
    0.0710      2.31                                                        6.86      6.19      7.06                                                                      
     0.100      3.22      4.51      5.24      2.03      3.98      6.92      4.81      5.92      6.03      5.36      5.95      7.02      5.47                              
     0.140      2.76      3.68      3.12      3.28      4.17      4.51      5.70      5.38      5.42      5.37      5.92      5.62      5.82      1.10                    
     0.200      2.27      8.65      3.54      3.67      4.12      4.83      5.39      5.22      5.31      5.54      6.01      5.79      6.55      6.94      5.15          
     0.280      4.47      2.17      3.10      3.26      3.85      4.79      5.03      5.02      5.31      5.40      5.65      5.70      6.31      6.16      6.22          
     0.400      1.67      2.16      2.42      3.21      3.62      4.57      4.81      4.88      4.96      5.30      5.53      5.71      6.08      6.44      6.76      9.74
     0.560      1.84      2.36      2.14      2.65      3.29      3.84      4.41      4.64      4.90      5.14      5.29      5.60      5.83      6.22      7.23      10.0
     0.790                2.23      2.17      2.45      2.88      3.62      4.08      4.41      4.70      4.88      5.13      5.43      5.73      5.91      6.42      8.62
      1.12      1.79      2.17      2.23      2.41      2.76      3.18      3.81      4.16      4.36      4.64      4.90      5.26      5.41      6.06      6.60      8.46
      1.58      2.25      1.98      2.31      2.46      2.67      3.02      3.52      3.81      4.16      4.47      4.73      4.98      5.25      5.85      6.58      7.05
      2.24      1.51      2.38      2.29      2.40      2.54      2.97      3.11      3.44      3.82      4.19      4.43      4.89      5.03      5.66      6.07      5.99
      3.16      1.64      2.13      2.23      2.38      2.50      2.72      2.92      3.32      3.53      3.87      4.26      4.45      4.96      5.52      5.72      9.19
      4.47      2.17      2.03      2.45      2.22      2.52      2.61      2.75      2.92      3.61      3.62      4.04      4.25      4.63      5.24      5.74      4.56
      6.31      1.86      1.86      2.17      2.50      2.87      2.53      3.18      2.98      3.28      3.49      3.82      4.10      4.42      4.60      4.98      5.44
 
median metallicity [in units of (O/H)/(10^-3)]
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.050       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN      1.58       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.071      0.86       NaN       NaN       NaN       NaN       NaN      1.12      1.63      1.39       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.10      0.53      0.63      0.76      0.83      0.87      0.89      1.01      1.27      1.31      1.35      1.62      1.43      1.13       NaN       NaN       NaN
      0.14      1.29      0.86      0.81      0.84      0.96      1.01      1.11      1.21      1.27      1.36      1.42      1.37      1.27      0.78       NaN       NaN
      0.20      0.71      0.97      0.76      0.79      0.87      0.95      1.06      1.18      1.23      1.33      1.38      1.40      1.40      1.70      1.32       NaN
      0.28      1.08      0.81      0.73      0.90      0.90      0.91      1.05      1.17      1.23      1.29      1.34      1.39      1.36      1.35      0.51       NaN
      0.40      0.68      0.71      0.68      0.74      0.84      0.92      1.03      1.14      1.21      1.25      1.31      1.33      1.32      1.38      1.32      1.42
      0.56      0.50      0.59      0.64      0.76      0.85      0.93      1.02      1.12      1.19      1.24      1.28      1.30      1.32      1.32      1.35      0.52
      0.79       NaN      0.43      0.65      0.71      0.80      0.90      0.98      1.11      1.18      1.24      1.27      1.28      1.30      1.30      1.34      1.27
      1.12      0.35      0.47      0.51      0.65      0.76      0.88      0.99      1.09      1.18      1.23      1.27      1.28      1.31      1.29      1.30      1.26
      1.58      0.42      0.45      0.46      0.60      0.73      0.82      0.95      1.07      1.17      1.23      1.26      1.28      1.31      1.28      1.30      1.31
      2.24      0.36      0.33      0.41      0.51      0.64      0.74      0.90      1.05      1.15      1.22      1.26      1.28      1.30      1.30      1.30      1.25
      3.16      0.16      0.24      0.36      0.46      0.54      0.66      0.83      0.99      1.14      1.21      1.26      1.30      1.30      1.33      1.33      1.36
      4.47      0.30      0.33      0.36      0.40      0.48      0.63      0.81      0.89      1.06      1.21      1.26      1.31      1.31      1.35      1.37      1.49
      6.31      0.19      0.24      0.34      0.43      0.45      0.52      0.61      0.87      0.95      1.14      1.24      1.31      1.32      1.33      1.42      1.30
 
metallicity standard deviation [SD(medianmetallicity)/(10^-3)]
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.050       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.071       NaN       NaN       NaN       NaN       NaN       NaN       NaN      0.45      0.35       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.10      0.03      0.02      0.04       NaN      0.11      0.13      0.19      0.08      0.14      0.38      0.26      0.24       NaN       NaN       NaN       NaN
      0.14       NaN      0.08      0.14      0.08      0.16      0.11      0.12      0.18      0.18      0.20      0.19      0.36      0.58       NaN       NaN       NaN
      0.20      0.37      0.07      0.17      0.12      0.16      0.15      0.17      0.16      0.19      0.19      0.22      0.24      0.40      0.27       NaN       NaN
      0.28      0.40      0.23      0.14      0.21      0.14      0.13      0.12      0.14      0.18      0.19      0.25      0.25      0.32      0.44      0.08       NaN
      0.40      0.07      0.15      0.15      0.13      0.15      0.15      0.13      0.15      0.16      0.17      0.20      0.23      0.29      0.29      0.54      0.64
      0.56      0.18      0.09      0.18      0.22      0.20      0.14      0.15      0.14      0.15      0.17      0.19      0.22      0.20      0.33      0.31      0.23
      0.79       NaN      0.05      0.14      0.16      0.19      0.17      0.15      0.15      0.16      0.18      0.19      0.21      0.21      0.27      0.37      0.32
      1.12      0.56      0.06      0.17      0.16      0.14      0.17      0.18      0.16      0.16      0.17      0.18      0.20      0.22      0.25      0.22      0.49
      1.58      0.12      0.11      0.15      0.16      0.19      0.18      0.16      0.17      0.17      0.17      0.19      0.21      0.21      0.20      0.29      0.25
      2.24      0.41      0.12      0.10      0.16      0.18      0.15      0.16      0.17      0.17      0.16      0.18      0.19      0.19      0.25      0.24      0.26
      3.16      0.13      0.09      0.17      0.12      0.17      0.15      0.18      0.17      0.16      0.17      0.17      0.17      0.18      0.17      0.20      0.24
      4.47      0.04      0.08      0.15      0.16      0.14      0.15      0.16      0.16      0.20      0.16      0.16      0.16      0.18      0.20      0.18      0.13
      6.31      0.03      0.17      0.08      0.05      0.11      0.12      0.24      0.18      0.18      0.17      0.14      0.15      0.15      0.24      0.36      0.33


==> supplementtable_medz_larger.txt <==
These tables are arranged like Table 1 from Mannucci et al 2010 with the same mass and SFR bins.  The mass increases left to right and SFR increases top to bottom.
mass bins (in units of 10^10 Msolar): 
   0.126   0.178   0.251   0.355   0.501   0.708   1.00   1.41   2.00   2.82   3.98   5.62   7.94   11.2   15.8   22.4
SFR bins (in units of Msolar/year): 
   0.035   0.050   0.071   0.10   0.14   0.20   0.28   0.40   0.56   0.79   1.12   1.58   2.24   3.16   4.47   6.31
 
total count across ALL SFR and Masses:        18435
total count in table (limited SFR and Mass range):       17501.0
 
sample size
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0
     0.050         0         0         0         0         0         0         0         0         1         0         0         0         0         0         0         0
     0.071         0         0         0         0         0         0         1         2         4         0         0         0         0         0         0         0
      0.10         0         0         1         0         1         4         4         8         9         6         3         4         1         0         0         0
      0.14         0         0         0         1         3         5        21        39        49        40        26         5         2         0         0         0
      0.20         0         1         0         2         8        22        58        78       127       108        64        27        16         3         1         0
      0.28         0         0         1         0         5        26        90       152       263       271       207       116        43        13         3         0
      0.40         0         0         0         1         6        50       128       232       364       490       455       273       112        43        13         5
      0.56         0         0         0         0         9        24        96       239       463       605       614       469       255       101        33         4
      0.79         0         0         0         0         1        18        55       194       447       647       735       623       358       141        44        18
      1.12         0         0         1         0         0         9        46       133       299       539       615       589       362       196        63        15
      1.58         0         0         0         0         1         4        18        63       178       360       492       468       302       173        68        18
      2.24         0         0         0         0         1         3         2        20        70       159       253       344       203       120        45        14
      3.16         0         0         0         0         0         0         2        12        27        50       107       149       124        70        40         3
      4.47         0         0         0         0         0         0         0         4         8        23        57        61        62        39        16         1
      6.31         0         0         0         0         1         0         1         0         2         4        17        16        26        14         6         3
 
source density (sample size/redshift shell volume [Gpc^-3])
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0
     0.050       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0      15.2       0.0       0.0       0.0       0.0       0.0       0.0       0.0
     0.071       0.0       0.0       0.0       0.0       0.0       0.0      15.2      30.3      60.6       0.0       0.0       0.0       0.0       0.0       0.0       0.0
      0.10       0.0       0.0      15.2       0.0      15.2      60.6      60.6     121.2     136.4      90.9      45.5      60.6      15.2       0.0       0.0       0.0
      0.14       0.0       0.0       0.0      15.2      45.5      75.8     318.2     590.9     742.4     606.0     393.9      75.8      30.3       0.0       0.0       0.0
      0.20       0.0      15.2       0.0      30.3     121.2     333.3     878.8    1181.8    1924.2    1636.3     969.7     409.1     242.4      45.5      15.2       0.0
      0.28       0.0       0.0      15.2       0.0      75.8     393.9    1363.6    2303.0    3984.8    4106.0    3136.3    1757.5     651.5     197.0      45.5       0.0
      0.40       0.0       0.0       0.0      15.2      90.9     757.6    1939.4    3515.1    5515.1    7424.1    6893.8    4136.3    1696.9     651.5     197.0      75.8
      0.56       0.0       0.0       0.0       0.0     136.4     363.6    1454.5    3621.1    7015.0    9166.5    9302.9    7105.9    3863.6    1530.3     500.0      60.6
      0.79       0.0       0.0       0.0       0.0      15.2     272.7     833.3    2939.3    6772.6    9802.9   11136.2    9439.2    5424.1    2136.3     666.7     272.7
      1.12       0.0       0.0      15.2       0.0       0.0     136.4     697.0    2015.1    4530.2    8166.5    9318.0    8924.1    5484.7    2969.6     954.5     227.3
      1.58       0.0       0.0       0.0       0.0      15.2      60.6     272.7     954.5    2696.9    5454.4    7454.4    7090.8    4575.7    2621.2    1030.3     272.7
      2.24       0.0       0.0       0.0       0.0      15.2      45.5      30.3     303.0    1060.6    2409.0    3833.3    5212.0    3075.7    1818.1     681.8     212.1
      3.16       0.0       0.0       0.0       0.0       0.0       0.0      30.3     181.8     409.1     757.6    1621.2    2257.5    1878.8    1060.6     606.0      45.5
      4.47       0.0       0.0       0.0       0.0       0.0       0.0       0.0      60.6     121.2     348.5     863.6     924.2     939.4     590.9     242.4      15.2
      6.31       0.0       0.0       0.0       0.0      15.2       0.0      15.2       0.0      30.3      60.6     257.6     242.4     393.9     212.1      90.9      45.5
 
median radius
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
    0.0350                                                                                                                                                                
    0.0500                                                                                      6.07                                                                      
    0.0710                                                                  6.86      6.19      7.06                                                                      
     0.100                          5.24                5.57      7.22      6.70      6.40      6.10      5.92      5.95      8.10      5.47                              
     0.140                                    5.81      5.66      6.32      5.87      5.72      5.66      5.85      6.18      6.79      6.52                              
     0.200                8.65                5.61      5.67      5.61      5.65      5.69      5.84      6.01      6.43      6.47      7.41      6.94      5.15          
     0.280                          6.10                5.22      5.65      5.69      5.71      5.87      6.08      6.19      6.31      6.93      6.62      6.22          
     0.400                                    5.58      5.66      5.20      5.61      5.63      5.74      5.97      6.00      6.31      6.46      6.57      7.34      9.74
     0.560                                              5.12      5.30      5.48      5.62      5.64      5.86      5.91      6.04      6.29      6.56      7.23      10.0
     0.790                                              5.16      5.75      5.47      5.56      5.57      5.66      5.88      6.02      6.16      6.22      6.57      8.81
      1.12                          7.99                          5.13      5.27      5.52      5.52      5.63      5.70      5.89      6.02      6.29      6.71      8.46
      1.58                                              5.58      5.68      5.20      5.37      5.49      5.50      5.60      5.74      5.92      6.32      6.91      7.05
      2.24                                              5.31      5.61      5.31      5.74      5.32      5.48      5.59      5.66      5.80      6.13      6.53      6.18
      3.16                                                                  5.85      5.16      5.25      5.36      5.47      5.56      5.87      5.89      6.14      9.19
      4.47                                                                            5.59      5.36      5.36      5.41      5.38      5.58      6.03      6.33      7.21
      6.31                                              5.32                5.06                5.75      5.47      5.20      5.59      5.64      6.06      6.83      5.44
 
median metallicity [in units of (O/H)/(10^-3)]
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.050       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN      1.58       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.071       NaN       NaN       NaN       NaN       NaN       NaN      1.12      1.63      1.39       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.10       NaN       NaN      0.70       NaN      0.87      0.96      0.96      1.27      1.34      1.35      1.62      1.43      1.13       NaN       NaN       NaN
      0.14       NaN       NaN       NaN      0.85      0.89      1.01      1.08      1.20      1.26      1.36      1.42      1.17      1.55       NaN       NaN       NaN
      0.20       NaN      0.88       NaN      1.08      0.80      0.92      1.07      1.16      1.22      1.33      1.35      1.40      1.34      1.69      1.32       NaN
      0.28       NaN       NaN      0.48       NaN      0.79      0.90      1.03      1.13      1.21      1.28      1.32      1.39      1.34      1.35      0.51       NaN
      0.40       NaN       NaN       NaN      0.64      0.75      0.87      1.00      1.10      1.17      1.23      1.28      1.31      1.31      1.35      1.32      1.42
      0.56       NaN       NaN       NaN       NaN      0.76      0.85      0.99      1.08      1.15      1.21      1.27      1.28      1.32      1.31      1.34      0.52
      0.79       NaN       NaN       NaN       NaN      0.71      0.80      0.96      1.06      1.13      1.20      1.24      1.27      1.29      1.31      1.34      1.29
      1.12       NaN       NaN      1.18       NaN       NaN      0.74      0.90      1.01      1.12      1.18      1.24      1.27      1.29      1.28      1.31      1.21
      1.58       NaN       NaN       NaN       NaN      1.06      0.75      0.87      0.98      1.11      1.18      1.22      1.27      1.30      1.28      1.31      1.31
      2.24       NaN       NaN       NaN       NaN      0.77      0.77      0.96      0.95      1.09      1.16      1.22      1.27      1.30      1.30      1.30      1.25
      3.16       NaN       NaN       NaN       NaN       NaN       NaN      0.98      1.00      1.06      1.18      1.22      1.26      1.31      1.33      1.34      1.28
      4.47       NaN       NaN       NaN       NaN       NaN       NaN       NaN      1.00      0.91      1.13      1.22      1.27      1.31      1.35      1.39      1.28
      6.31       NaN       NaN       NaN       NaN      0.39       NaN      0.65       NaN      0.81      1.10      1.24      1.31      1.29      1.25      1.42      1.19
 
metallicity standard deviation [SD(medianmetallicity)/(10^-3)]
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.050       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.071       NaN       NaN       NaN       NaN       NaN       NaN       NaN      0.45      0.35       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.10       NaN       NaN       NaN       NaN       NaN      0.14      0.30      0.08      0.10      0.41      0.31      0.13       NaN       NaN       NaN       NaN
      0.14       NaN       NaN       NaN       NaN      0.10      0.07      0.10      0.13      0.16      0.18      0.19      0.44      0.19       NaN       NaN       NaN
      0.20       NaN       NaN       NaN      0.22      0.11      0.11      0.18      0.15      0.17      0.17      0.21      0.26      0.29      0.32       NaN       NaN
      0.28       NaN       NaN       NaN       NaN      0.08      0.09      0.11      0.12      0.16      0.16      0.23      0.23      0.35      0.46      0.08       NaN
      0.40       NaN       NaN       NaN       NaN      0.16      0.13      0.12      0.14      0.16      0.17      0.20      0.23      0.24      0.26      0.49      0.64
      0.56       NaN       NaN       NaN       NaN      0.07      0.07      0.12      0.13      0.14      0.16      0.18      0.21      0.20      0.30      0.31      0.23
      0.79       NaN       NaN       NaN       NaN       NaN      0.13      0.12      0.12      0.16      0.17      0.17      0.21      0.21      0.26      0.33      0.33
      1.12       NaN       NaN       NaN       NaN       NaN      0.10      0.14      0.14      0.14      0.16      0.18      0.19      0.21      0.24      0.22      0.50
      1.58       NaN       NaN       NaN       NaN       NaN      0.15      0.13      0.14      0.14      0.15      0.18      0.20      0.19      0.22      0.29      0.25
      2.24       NaN       NaN       NaN       NaN       NaN      0.34      0.12      0.16      0.16      0.16      0.17      0.18      0.18      0.23      0.25      0.27
      3.16       NaN       NaN       NaN       NaN       NaN       NaN      0.15      0.17      0.14      0.15      0.18      0.16      0.19      0.18      0.21      0.20
      4.47       NaN       NaN       NaN       NaN       NaN       NaN       NaN      0.30      0.20      0.17      0.17      0.14      0.21      0.16      0.15       NaN
      6.31       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN      0.10      0.11      0.13      0.14      0.18      0.32      0.50      0.07


==> supplementtable_medz_midr.txt <==
These tables are arranged like Table 1 from Mannucci et al 2010 with the same mass and SFR bins.  The mass increases left to right and SFR increases top to bottom.
mass bins (in units of 10^10 Msolar): 
   0.126   0.178   0.251   0.355   0.501   0.708   1.00   1.41   2.00   2.82   3.98   5.62   7.94   11.2   15.8   22.4
SFR bins (in units of Msolar/year): 
   0.035   0.050   0.071   0.10   0.14   0.20   0.28   0.40   0.56   0.79   1.12   1.58   2.24   3.16   4.47   6.31
 
total count across ALL SFR and Masses:        16541
total count in table (limited SFR and Mass range):       14910.0
 
sample size
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0
     0.050         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0
     0.071         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0
      0.10         0         1         0         0         2         1         5         3         1         1         0         0         0         0         0         0
      0.14         0         0         1         2         2         4         5        23        15        12         4         2         1         0         0         0
      0.20         0         0         3         4        11        18        22        42        54        32        19        16         8         1         0         0
      0.28         1         1         2         3        12        23        65       114       133       106        67        39         8         2         0         0
      0.40         0         0         0         5        28        57       134       221       275       253       163        95        28         7         2         0
      0.56         0         0         1         6        23        54       178       300       393       363       304       180        71        15         1         0
      0.79         0         0         0         5        25        70       146       337       510       531       442       262       125        30         3         1
      1.12         0         0         1         4        17        49       154       302       500       627       488       339       158        44         4         1
      1.58         0         0         1         0        13        35       103       213       388       473       510       359       172        56         9         0
      2.24         0         0         0         5         9        25        44        89       221       327       416       291       155        41        13         0
      3.16         0         0         0         0         2         8        16        48       100       198       236       222       101        33         7         1
      4.47         0         0         0         0         4         0         4        11        52        81       121       120        76        26         8         2
      6.31         0         0         0         0         2         0         3         4        16        27        71        60        34        19         5         1
 
source density (sample size/redshift shell volume [Gpc^-3])
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0
     0.050       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0
     0.071       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0
      0.10       0.0      15.2       0.0       0.0      30.3      15.2      75.8      45.5      15.2      15.2       0.0       0.0       0.0       0.0       0.0       0.0
      0.14       0.0       0.0      15.2      30.3      30.3      60.6      75.8     348.5     227.3     181.8      60.6      30.3      15.2       0.0       0.0       0.0
      0.20       0.0       0.0      45.5      60.6     166.7     272.7     333.3     636.4     818.2     484.8     287.9     242.4     121.2      15.2       0.0       0.0
      0.28      15.2      15.2      30.3      45.5     181.8     348.5     984.8    1727.2    2015.1    1606.0    1015.1     590.9     121.2      30.3       0.0       0.0
      0.40       0.0       0.0       0.0      75.8     424.2     863.6    2030.3    3348.4    4166.6    3833.3    2469.7    1439.4     424.2     106.1      30.3       0.0
      0.56       0.0       0.0      15.2      90.9     348.5     818.2    2696.9    4545.4    5954.4    5499.9    4606.0    2727.2    1075.7     227.3      15.2       0.0
      0.79       0.0       0.0       0.0      75.8     378.8    1060.6    2212.1    5106.0    7727.1    8045.3    6696.8    3969.6    1893.9     454.5      45.5      15.2
      1.12       0.0       0.0      15.2      60.6     257.6     742.4    2333.3    4575.7    7575.6    9499.8    7393.8    5136.3    2393.9     666.7      60.6      15.2
      1.58       0.0       0.0      15.2       0.0     197.0     530.3    1560.6    3227.2    5878.7    7166.5    7727.1    5439.3    2606.0     848.5     136.4       0.0
      2.24       0.0       0.0       0.0      75.8     136.4     378.8     666.7    1348.5    3348.4    4954.5    6302.9    4409.0    2348.4     621.2     197.0       0.0
      3.16       0.0       0.0       0.0       0.0      30.3     121.2     242.4     727.3    1515.1    2999.9    3575.7    3363.6    1530.3     500.0     106.1      15.2
      4.47       0.0       0.0       0.0       0.0      60.6       0.0      60.6     166.7     787.9    1227.3    1833.3    1818.1    1151.5     393.9     121.2      30.3
      6.31       0.0       0.0       0.0       0.0      30.3       0.0      45.5      60.6     242.4     409.1    1075.7     909.1     515.1     287.9      75.8      15.2
 
median radius
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
    0.0350                                                                                                                                                                
    0.0500                                                                                                                                                                
    0.0710                                                                                                                                                                
     0.100                4.51                          4.92      4.75      4.74      4.80      4.04      4.80                                                            
     0.140                          3.72      3.71      4.17      4.46      4.59      4.44      4.61      4.22      4.62      4.86      4.30                              
     0.200                          4.04      3.94      4.10      4.59      4.52      4.57      4.51      4.25      4.47      4.45      4.52      4.38                    
     0.280      4.47      3.77      4.21      4.19      4.19      4.54      4.48      4.45      4.45      4.45      4.50      4.42      4.71      4.73                    
     0.400                                    3.92      4.52      4.40      4.38      4.48      4.44      4.50      4.40      4.36      4.54      4.62      4.87          
     0.560                          3.70      4.14      4.19      4.25      4.36      4.36      4.35      4.43      4.43      4.48      4.54      4.66      4.74          
     0.790                                    4.10      4.11      4.20      4.34      4.37      4.34      4.41      4.40      4.45      4.50      4.44      4.51      4.89
      1.12                          4.37      4.00      4.05      4.04      4.23      4.29      4.30      4.34      4.45      4.47      4.52      4.40      4.79      4.32
      1.58                          4.24                4.27      3.96      4.21      4.30      4.28      4.29      4.40      4.41      4.48      4.51      4.54          
      2.24                                    4.04      3.82      4.00      4.03      4.10      4.26      4.24      4.30      4.41      4.46      4.39      4.61          
      3.16                                              4.28      4.17      4.09      4.20      4.17      4.13      4.31      4.28      4.47      4.46      4.24      4.28
      4.47                                              4.52                4.10      3.88      4.23      4.27      4.29      4.32      4.25      4.33      4.70      4.56
      6.31                                              4.02                4.07      4.08      4.12      3.98      4.14      4.27      4.33      4.45      4.25      4.49
 
median metallicity [in units of (O/H)/(10^-3)]
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.050       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.071       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.10       NaN      0.60       NaN       NaN      0.89      0.83      1.14      1.28      1.22      0.93       NaN       NaN       NaN       NaN       NaN       NaN
      0.14       NaN       NaN      0.81      0.75      0.96      0.93      1.11      1.22      1.33      1.45      1.57      1.39      0.44       NaN       NaN       NaN
      0.20       NaN       NaN      0.59      0.75      0.89      0.98      1.10      1.24      1.30      1.40      1.39      1.38      1.67      1.70       NaN       NaN
      0.28      1.08      0.35      0.81      0.54      0.88      0.91      1.08      1.19      1.29      1.34      1.37      1.40      1.37      1.46       NaN       NaN
      0.40       NaN       NaN       NaN      0.70      0.76      0.92      1.05      1.16      1.25      1.28      1.35      1.36      1.39      1.53      2.13       NaN
      0.56       NaN       NaN      0.48      0.68      0.77      0.91      1.01      1.13      1.22      1.27      1.30      1.34      1.37      1.40      1.45       NaN
      0.79       NaN       NaN       NaN      0.60      0.63      0.87      0.96      1.11      1.19      1.26      1.30      1.33      1.34      1.26      0.42      1.20
      1.12       NaN       NaN      0.45      0.68      0.73      0.81      0.93      1.08      1.19      1.25      1.29      1.29      1.32      1.33      1.28      1.31
      1.58       NaN       NaN      0.74       NaN      0.61      0.74      0.89      1.02      1.15      1.24      1.29      1.29      1.32      1.28      1.21       NaN
      2.24       NaN       NaN       NaN      0.36      0.65      0.66      0.81      1.00      1.10      1.21      1.27      1.30      1.31      1.30      1.26       NaN
      3.16       NaN       NaN       NaN       NaN      0.64      0.55      0.66      0.93      1.09      1.18      1.26      1.32      1.30      1.35      1.30      1.55
      4.47       NaN       NaN       NaN       NaN      0.42       NaN      0.57      0.88      1.00      1.21      1.24      1.31      1.30      1.32      1.31      1.51
      6.31       NaN       NaN       NaN       NaN      0.50       NaN      0.57      0.91      0.88      1.07      1.18      1.28      1.30      1.36      1.43      1.86
 
metallicity standard deviation [SD(medianmetallicity)/(10^-3)]
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.050       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.071       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.10       NaN       NaN       NaN       NaN      0.05       NaN      0.08      0.08       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.14       NaN       NaN       NaN      0.05      0.12      0.13      0.14      0.22      0.23      0.24      0.20      0.02       NaN       NaN       NaN       NaN
      0.20       NaN       NaN      0.16      0.04      0.14      0.14      0.16      0.16      0.18      0.26      0.24      0.19      0.57       NaN       NaN       NaN
      0.28       NaN       NaN      0.20      0.21      0.15      0.15      0.12      0.14      0.19      0.19      0.25      0.30      0.10      0.35       NaN       NaN
      0.40       NaN       NaN       NaN      0.10      0.11      0.13      0.14      0.14      0.15      0.15      0.19      0.22      0.30      0.19      1.10       NaN
      0.56       NaN       NaN       NaN      0.18      0.12      0.12      0.14      0.13      0.13      0.18      0.20      0.22      0.19      0.42       NaN       NaN
      0.79       NaN       NaN       NaN      0.15      0.14      0.14      0.14      0.14      0.14      0.17      0.20      0.22      0.20      0.31      0.64       NaN
      1.12       NaN       NaN       NaN      0.16      0.14      0.14      0.14      0.13      0.15      0.17      0.18      0.19      0.22      0.28      0.05       NaN
      1.58       NaN       NaN       NaN       NaN      0.21      0.18      0.12      0.13      0.15      0.17      0.18      0.20      0.22      0.17      0.27       NaN
      2.24       NaN       NaN       NaN      0.06      0.15      0.09      0.13      0.13      0.16      0.15      0.18      0.19      0.21      0.30      0.17       NaN
      3.16       NaN       NaN       NaN       NaN      0.02      0.13      0.13      0.14      0.13      0.15      0.16      0.18      0.18      0.16      0.19       NaN
      4.47       NaN       NaN       NaN       NaN      0.20       NaN      0.26      0.09      0.14      0.15      0.15      0.16      0.18      0.26      0.24      0.01
      6.31       NaN       NaN       NaN       NaN      0.01       NaN      0.06      0.32      0.20      0.12      0.14      0.16      0.13      0.15      0.08       NaN


==> supplementtable_medz_smallr.txt <==
These tables are arranged like Table 1 from Mannucci et al 2010 with the same mass and SFR bins.  The mass increases left to right and SFR increases top to bottom.
mass bins (in units of 10^10 Msolar): 
   0.126   0.178   0.251   0.355   0.501   0.708   1.00   1.41   2.00   2.82   3.98   5.62   7.94   11.2   15.8   22.4
SFR bins (in units of Msolar/year): 
   0.035   0.050   0.071   0.10   0.14   0.20   0.28   0.40   0.56   0.79   1.12   1.58   2.24   3.16   4.47   6.31
 
total count across ALL SFR and Masses:        11277
total count in table (limited SFR and Mass range):       9052.00
 
sample size
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0
     0.050         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0
     0.071         1         0         0         0         0         0         0         0         0         0         0         0         0         0         0         0
      0.10         3         1         1         1         2         0         0         0         2         1         1         1         0         0         0         0
      0.14         1         2         5         5         3         2         2         0         5         1         1         0         0         1         0         0
      0.20         4         1         8         9         7         7         3         9        18        16         6         0         0         0         0         0
      0.28         1         8         9        13        13         7        16        17        19        46        24        12         2         0         0         0
      0.40         2         5        21        28        38        32        28        40        81        63        55        19         6         1         0         0
      0.56         3         8        24        50        64        69        75        85       120       128        79        28        11         5         0         0
      0.79         0        10        32        82       114       107       124       164       160       196       130        59         8         6         1         0
      1.12         5        10        38        88       124       141       165       212       240       215       160        69        30         2         0         0
      1.58         2         9        28        76       131       139       181       222       275       225       187        86        31         5         0         0
      2.24         4         9        26        49        85       113       145       173       238       208       167        82        27         6         0         1
      3.16         5         7         9        23        50        93       104       114       161       176       132        82        22         1         0         0
      4.47         3         8         9        12        21        46        62        60        76       128       106        72        23         4         0         0
      6.31         2         5         8         6        11        12        15        30        57        60        64        44        20         2         0         0
 
source density (sample size/redshift shell volume [Gpc^-3])
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0
     0.050       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0
     0.071      15.2       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0       0.0
      0.10      45.5      15.2      15.2      15.2      30.3       0.0       0.0       0.0      30.3      15.2      15.2      15.2       0.0       0.0       0.0       0.0
      0.14      15.2      30.3      75.8      75.8      45.5      30.3      30.3       0.0      75.8      15.2      15.2       0.0       0.0      15.2       0.0       0.0
      0.20      60.6      15.2     121.2     136.4     106.1     106.1      45.5     136.4     272.7     242.4      90.9       0.0       0.0       0.0       0.0       0.0
      0.28      15.2     121.2     136.4     197.0     197.0     106.1     242.4     257.6     287.9     697.0     363.6     181.8      30.3       0.0       0.0       0.0
      0.40      30.3      75.8     318.2     424.2     575.7     484.8     424.2     606.0    1227.3     954.5     833.3     287.9      90.9      15.2       0.0       0.0
      0.56      45.5     121.2     363.6     757.6     969.7    1045.4    1136.3    1287.9    1818.1    1939.4    1196.9     424.2     166.7      75.8       0.0       0.0
      0.79       0.0     151.5     484.8    1242.4    1727.2    1621.2    1878.8    2484.8    2424.2    2969.6    1969.7     893.9     121.2      90.9      15.2       0.0
      1.12      75.8     151.5     575.7    1333.3    1878.8    2136.3    2500.0    3212.1    3636.3    3257.5    2424.2    1045.4     454.5      30.3       0.0       0.0
      1.58      30.3     136.4     424.2    1151.5    1984.8    2106.0    2742.4    3363.6    4166.6    3409.0    2833.3    1303.0     469.7      75.8       0.0       0.0
      2.24      60.6     136.4     393.9     742.4    1287.9    1712.1    2196.9    2621.2    3606.0    3151.5    2530.3    1242.4     409.1      90.9       0.0      15.2
      3.16      75.8     106.1     136.4     348.5     757.6    1409.1    1575.7    1727.2    2439.3    2666.6    2000.0    1242.4     333.3      15.2       0.0       0.0
      4.47      45.5     121.2     136.4     181.8     318.2     697.0     939.4     909.1    1151.5    1939.4    1606.0    1090.9     348.5      60.6       0.0       0.0
      6.31      30.3      75.8     121.2      90.9     166.7     181.8     227.3     454.5     863.6     909.1     969.7     666.7     303.0      30.3       0.0       0.0
 
median radius
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
    0.0350                                                                                                                                                                
    0.0500                                                                                                                                                                
    0.0710      2.31                                                                                                                                                      
     0.100      3.22      2.99      3.27      2.03      3.07                                    2.90      3.47      3.18      3.42                                        
     0.140      2.76      3.68      2.82      3.06      2.98      3.63      3.38                3.15      3.47      3.51                          1.10                    
     0.200      2.27      2.58      3.48      2.75      2.93      2.90      3.09      3.45      3.09      3.37      3.33                                                  
     0.280      2.33      2.17      2.56      3.05      2.90      3.22      3.46      3.40      3.15      3.29      3.46      3.39      3.47                              
     0.400      1.67      2.16      2.42      2.98      2.99      3.21      3.43      3.46      3.30      3.28      3.36      3.38      3.56      3.03                    
     0.560      1.84      2.36      2.14      2.56      2.89      3.14      3.27      3.27      3.31      3.27      3.34      3.45      3.53      3.05                    
     0.790                2.23      2.17      2.36      2.71      3.09      3.23      3.34      3.32      3.32      3.35      3.40      3.59      3.52      3.34          
      1.12      1.79      2.17      2.16      2.39      2.65      2.89      3.09      3.30      3.29      3.33      3.34      3.41      3.47      3.56                    
      1.58      2.25      1.98      2.31      2.46      2.60      2.72      3.04      3.20      3.25      3.32      3.36      3.36      3.48      3.49                    
      2.24      1.51      2.38      2.29      2.31      2.41      2.75      2.93      3.07      3.22      3.26      3.32      3.39      3.41      3.58                3.15
      3.16      1.64      2.13      2.23      2.38      2.49      2.64      2.83      2.98      3.09      3.29      3.31      3.38      3.48      3.58                    
      4.47      2.17      2.03      2.45      2.22      2.47      2.61      2.69      2.84      3.01      3.28      3.26      3.44      3.31      3.53                    
      6.31      1.86      1.86      2.17      2.50      2.47      2.53      2.90      2.80      3.09      3.13      3.30      3.34      3.43      3.69                    
 
median metallicity [in units of (O/H)/(10^-3)]
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.050       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.071      0.86       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.10      0.53      0.63      0.76      0.83      1.10       NaN       NaN       NaN      1.07      1.37      1.54      1.84       NaN       NaN       NaN       NaN
      0.14      1.29      0.86      0.72      0.84      1.12      1.16      1.38       NaN      1.10      1.74      1.52       NaN       NaN      0.78       NaN       NaN
      0.20      0.71      0.97      0.79      0.82      0.89      1.14      1.02      1.27      1.26      1.31      1.75       NaN       NaN       NaN       NaN       NaN
      0.28      0.51      0.82      0.73      0.90      0.93      1.08      1.14      1.26      1.35      1.36      1.40      1.36      1.45       NaN       NaN       NaN
      0.40      0.68      0.71      0.68      0.75      0.93      0.96      1.07      1.22      1.30      1.34      1.33      1.52      1.28      0.49       NaN       NaN
      0.56      0.50      0.59      0.66      0.77      0.93      0.99      1.10      1.21      1.29      1.31      1.35      1.35      1.19      1.10       NaN       NaN
      0.79       NaN      0.43      0.65      0.73      0.84      0.94      1.05      1.20      1.28      1.30      1.33      1.34      1.30      1.54      1.46       NaN
      1.12      0.35      0.47      0.51      0.64      0.76      0.91      1.07      1.14      1.26      1.29      1.31      1.36      1.39      1.42       NaN       NaN
      1.58      0.42      0.45      0.46      0.60      0.75      0.84      1.00      1.16      1.25      1.29      1.35      1.30      1.33      1.33       NaN       NaN
      2.24      0.36      0.33      0.41      0.52      0.64      0.76      0.93      1.09      1.22      1.29      1.32      1.34      1.28      1.33       NaN      1.25
      3.16      0.16      0.24      0.36      0.46      0.53      0.67      0.85      1.02      1.16      1.24      1.34      1.37      1.28      1.33       NaN       NaN
      4.47      0.30      0.33      0.36      0.40      0.51      0.63      0.81      0.90      1.10      1.23      1.31      1.35      1.34      1.40       NaN       NaN
      6.31      0.19      0.24      0.34      0.43      0.43      0.52      0.61      0.86      0.97      1.17      1.31      1.37      1.40      1.31       NaN       NaN
 
metallicity standard deviation [SD(medianmetallicity)/(10^-3)]
  SFR\Mass     0.126     0.178     0.251     0.355     0.501     0.708      1.00      1.41      2.00      2.82      3.98      5.62      7.94      11.2      15.8      22.4
     0.035       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.050       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
     0.071       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.10      0.03       NaN       NaN       NaN      0.18       NaN       NaN       NaN      0.01       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.14       NaN      0.08      0.15      0.07      0.03      0.10      0.17       NaN      0.18       NaN       NaN       NaN       NaN       NaN       NaN       NaN
      0.20      0.37       NaN      0.17      0.11      0.23      0.15      0.18      0.19      0.30      0.20      0.21       NaN       NaN       NaN       NaN       NaN
      0.28       NaN      0.19      0.12      0.18      0.14      0.15      0.14      0.19      0.16      0.29      0.36      0.34      0.04       NaN       NaN       NaN
      0.40      0.07      0.15      0.15      0.14      0.15      0.19      0.13      0.16      0.15      0.22      0.22      0.25      0.60       NaN       NaN       NaN
      0.56      0.18      0.09      0.18      0.22      0.22      0.16      0.16      0.18      0.22      0.20      0.18      0.35      0.30      0.48       NaN       NaN
      0.79       NaN      0.05      0.14      0.15      0.19      0.18      0.17      0.17      0.18      0.20      0.23      0.21      0.39      0.32       NaN       NaN
      1.12      0.56      0.06      0.14      0.16      0.14      0.18      0.20      0.18      0.17      0.18      0.19      0.23      0.24      0.01       NaN       NaN
      1.58      0.12      0.11      0.14      0.16      0.18      0.18      0.17      0.17      0.17      0.16      0.22      0.26      0.34      0.13       NaN       NaN
      2.24      0.41      0.12      0.10      0.16      0.18      0.15      0.16      0.17      0.16      0.15      0.18      0.20      0.14      0.21       NaN       NaN
      3.16      0.13      0.09      0.17      0.12      0.17      0.14      0.18      0.18      0.17      0.17      0.15      0.14      0.17       NaN       NaN       NaN
      4.47      0.04      0.08      0.15      0.16      0.13      0.15      0.15      0.16      0.22      0.16      0.16      0.19      0.12      0.14       NaN       NaN
      6.31      0.03      0.17      0.08      0.05      0.12      0.12      0.27      0.15      0.17      0.19      0.14      0.13      0.15      0.03       NaN       NaN

